Learning to Skip the Middle Layers of Transformers

Conditional computation is a popular strategy to make Transformers more efficient. Existing methods often target individual modules (e.g., mixture-of-experts layers) or skip layers independently of one another. However, interpretability research has demonstrated that the middle layers of Transformers exhibit greater redundancy, and that early layers aggregate information into token positions. Guided by these insights, we propose a novel architecture that dynamically skips a variable number of layers from the middle outward. In particular, a learned gating mechanism determines whether to bypass a symmetric span of central blocks based on the input, and a gated attention mechanism prevents subsequent tokens from attending to skipped token positions. Residual norms are controlled with a 'sandwich' or 'perilayernorm' scheme and gate sparsity with an adaptive regularization loss. We had aimed to reduce compute requirements for 'simpler' tokens and potentially foster an emergent multi-level representational hierarchy but, at the scales investigated, our approach does not achieve improvements in the trade-off between validation cross-entropy and estimated FLOPs compared to dense baselines with fewer layers. We release our code at https://github.com/tim-lawson/skip-middle.

==> figures/flops_loss_fineweb-baseline.csv <==
project,run,infer_flops,train_flops,zeros,loss,state,seed,logdir,run_id,log_params,log_gradients,gates_zero_eps,log_every_steps,val_every_steps,save_every_steps,data.val_files,data.batch_size,data.train_files,data.device_batch_size,model.dim,model.n_heads,model.n_layers,model.norm_eps,model.n_kv_heads,model.rope_theta,model.vocab_size,model.max_seq_len,model.multiple_of,model.use_scaled_rope,model.zero_init_masks,model.initializer_range,model.ffn_dim_multiplier,optimizer.muon,optimizer.masks.lr,optimizer.masks.eps,optimizer.masks.beta1,optimizer.masks.beta2,optimizer.masks.weight_decay,optimizer.norms.lr,optimizer.norms.eps,optimizer.norms.beta1,optimizer.norms.beta2,optimizer.norms.weight_decay,optimizer.default.lr,optimizer.default.eps,optimizer.default.beta1,optimizer.default.beta2,optimizer.default.weight_decay,scheduler.start_factor,scheduler.warmup_steps,_runtime,_step,_timestamp,_wandb,train/loss,train/lr/default,train/lr/masks,train/lr/norms,train/num_tokens,val/loss
fineweb-baseline,d1b97970-69d0-4846-b6c3-ceecb4f64d58,626081096704,160274343526400000,0,3.1894595623016357,finished,0,logs/fineweb-baseline,,False,False,1e-08,1,100,-1,data/fineweb_10B_gpt2/fineweb_val_*.bin,512,data/fineweb_10B_gpt2/fineweb_train_*.bin,32,768,12,12,1e-05,12,10000,50257,1024,256,False,True,0.02,4,,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.1,0.1,54166.930034891,19560,1748064196.0775964,{'runtime': 54166},3.182555675506592,7.961905745812459e-12,7.961905745812459e-12,7.961905745812459e-12,10254548992,3.1894595623016357
fineweb-baseline,b8cfc9f2-8308-4491-91d3-1d56d1ac3e98,443738643456,113595481325568000,0,3.269108295440674,finished,0,logs/fineweb-baseline,,False,False,1e-08,1,100,-1,data/fineweb_10B_gpt2/fineweb_val_*.bin,512,data/fineweb_10B_gpt2/fineweb_train_*.bin,32,768,12,8,1e-05,12,10000,50257,1024,256,False,True,0.02,4,,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.1,0.1,72783.8952597,19560,1748145243.66681,{'runtime': 72783},3.2623281478881836,7.961905745812459e-12,7.961905745812459e-12,7.961905745812459e-12,10254548992,3.269108295440674
fineweb-baseline,c9d74a91-4b4d-483a-89e9-9af9d6f7dbc0,261396190208,66916619124736000,0,3.424792528152466,finished,0,logs/fineweb-baseline,,False,False,1e-08,1,100,-1,data/fineweb_10B_gpt2/fineweb_val_*.bin,512,data/fineweb_10B_gpt2/fineweb_train_*.bin,32,768,12,4,1e-05,12,10000,50257,1024,256,False,True,0.02,4,,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.1,0.1,46355.351617221,19560,1748120420.0412514,{'runtime': 46355},3.4149136543273926,7.961905745812459e-12,7.961905745812459e-12,7.961905745812459e-12,10254548992,3.424792528152466
fineweb-baseline,61701167-9c3b-4e0a-a0c5-4fa0aa81ac98,534909870080,136934912425984000,0,3.223440170288086,finished,0,logs/fineweb-baseline,,False,False,1e-08,1,100,-1,data/fineweb_10B_gpt2/fineweb_val_*.bin,512,data/fineweb_10B_gpt2/fineweb_train_*.bin,32,768,12,10,1e-05,12,10000,50257,1024,256,False,True,0.02,4,,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.1,0.1,84695.901368401,19560,1748205166.821782,{'runtime': 84695},3.215332269668579,7.961905745812459e-12,7.961905745812459e-12,7.961905745812459e-12,10254548992,3.223440170288086
fineweb-baseline,6e1150cb-8b12-4ad4-b3f5-c12311be2060,352567416832,90256050225152000,0,3.329219102859497,finished,0,logs/fineweb-baseline,,False,False,1e-08,1,100,-1,data/fineweb_10B_gpt2/fineweb_val_*.bin,512,data/fineweb_10B_gpt2/fineweb_train_*.bin,32,768,12,6,1e-05,12,10000,50257,1024,256,False,True,0.02,4,,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.1,0.1,34544.952294799,19560,1748192715.2223084,{'runtime': 34544},3.3222568035125732,7.961905745812459e-12,7.961905745812459e-12,7.961905745812459e-12,10254548992,3.329219102859497
fineweb-baseline,951b8557-324f-4518-870a-90679c944f0e,170224963584,43577188024320000,0,3.605354070663452,finished,0,logs/fineweb-baseline,,False,False,1e-08,1,100,-1,data/fineweb_10B_gpt2/fineweb_val_*.bin,512,data/fineweb_10B_gpt2/fineweb_train_*.bin,32,768,12,2,1e-05,12,10000,50257,1024,256,False,True,0.02,4,,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.1,0.1,21086.75870481,19560,1748179262.6074276,{'runtime': 21086},3.594154357910156,7.961905745812459e-12,7.961905745812459e-12,7.961905745812459e-12,10254548992,3.605354070663452


==> figures/flops_loss_fineweb-gated.csv <==
project,run,infer_flops,train_flops,zeros,loss,state,seed,logdir,run_id,log_params,log_gradients,gates_zero_eps,log_every_steps,val_every_steps,save_every_steps,data.val_files,data.batch_size,data.train_files,data.device_batch_size,gates.coef_max,gates.coef_min,gates.delta_min,gates.mean_targets,gates.var_coef_init,gates.ema_steps_long,gates.mean_coef_init,gates.ema_steps_short,gates.mean_target_end,gates.var_target_delta,gates.mean_target_start,gates.coef_update_multiplier,model.dim,model.n_heads,model.n_layers,model.norm_eps,model.n_kv_heads,model.rope_theta,model.vocab_size,model.max_seq_len,model.multiple_of,model.use_scaled_rope,model.zero_init_masks,model.initializer_range,model.ffn_dim_multiplier,optimizer.masks.lr,optimizer.masks.eps,optimizer.masks.beta1,optimizer.masks.beta2,optimizer.masks.weight_decay,optimizer.norms.lr,optimizer.norms.eps,optimizer.norms.beta1,optimizer.norms.beta2,optimizer.norms.weight_decay,optimizer.default.lr,optimizer.default.eps,optimizer.default.beta1,optimizer.default.beta2,optimizer.default.weight_decay,scheduler.start_factor,scheduler.warmup_steps,_runtime,_step,_timestamp,_wandb,train/controller/mean/coefs/layer_00,train/controller/mean/coefs/layer_01,train/controller/mean/coefs/layer_02,train/controller/mean/coefs/layer_03,train/controller/mean/coefs/layer_04,train/controller/mean/coefs/layer_05,train/controller/mean/coefs/layer_06,train/controller/mean/coefs/layer_07,train/controller/mean/coefs/layer_08,train/controller/mean/coefs/layer_09,train/controller/mean/coefs/layer_10,train/controller/mean/coefs/layer_11,train/controller/mean/coefs/mean,train/controller/mean/deltas/long/layer_00,train/controller/mean/deltas/long/layer_01,train/controller/mean/deltas/long/layer_02,train/controller/mean/deltas/long/layer_03,train/controller/mean/deltas/long/layer_04,train/controller/mean/deltas/long/layer_05,train/controller/mean/deltas/long/layer_06,train/controller/mean/deltas/long/layer_07,train/controller/mean/deltas/long/layer_08,train/controller/mean/deltas/long/layer_09,train/controller/mean/deltas/long/layer_10,train/controller/mean/deltas/long/layer_11,train/controller/mean/deltas/long/mean,train/controller/mean/deltas/short/layer_00,train/controller/mean/deltas/short/layer_01,train/controller/mean/deltas/short/layer_02,train/controller/mean/deltas/short/layer_03,train/controller/mean/deltas/short/layer_04,train/controller/mean/deltas/short/layer_05,train/controller/mean/deltas/short/layer_06,train/controller/mean/deltas/short/layer_07,train/controller/mean/deltas/short/layer_08,train/controller/mean/deltas/short/layer_09,train/controller/mean/deltas/short/layer_10,train/controller/mean/deltas/short/layer_11,train/controller/mean/deltas/short/mean,train/controller/mean/targets/layer_00,train/controller/mean/targets/layer_01,train/controller/mean/targets/layer_02,train/controller/mean/targets/layer_03,train/controller/mean/targets/layer_04,train/controller/mean/targets/layer_05,train/controller/mean/targets/layer_06,train/controller/mean/targets/layer_07,train/controller/mean/targets/layer_08,train/controller/mean/targets/layer_09,train/controller/mean/targets/layer_10,train/controller/mean/targets/layer_11,train/controller/mean/targets/mean,train/controller/var/coefs/layer_00,train/controller/var/coefs/layer_01,train/controller/var/coefs/layer_02,train/controller/var/coefs/layer_03,train/controller/var/coefs/layer_04,train/controller/var/coefs/layer_05,train/controller/var/coefs/layer_06,train/controller/var/coefs/layer_07,train/controller/var/coefs/layer_08,train/controller/var/coefs/layer_09,train/controller/var/coefs/layer_10,train/controller/var/coefs/layer_11,train/controller/var/coefs/mean,train/controller/var/deltas/long/layer_00,train/controller/var/deltas/long/layer_01,train/controller/var/deltas/long/layer_02,train/controller/var/deltas/long/layer_03,train/controller/var/deltas/long/layer_04,train/controller/var/deltas/long/layer_05,train/controller/var/deltas/long/layer_06,train/controller/var/deltas/long/layer_07,train/controller/var/deltas/long/layer_08,train/controller/var/deltas/long/layer_09,train/controller/var/deltas/long/layer_10,train/controller/var/deltas/long/layer_11,train/controller/var/deltas/long/mean,train/controller/var/deltas/short/layer_00,train/controller/var/deltas/short/layer_01,train/controller/var/deltas/short/layer_02,train/controller/var/deltas/short/layer_03,train/controller/var/deltas/short/layer_04,train/controller/var/deltas/short/layer_05,train/controller/var/deltas/short/layer_06,train/controller/var/deltas/short/layer_07,train/controller/var/deltas/short/layer_08,train/controller/var/deltas/short/layer_09,train/controller/var/deltas/short/layer_10,train/controller/var/deltas/short/layer_11,train/controller/var/deltas/short/mean,train/controller/var/targets/layer_00,train/controller/var/targets/layer_01,train/controller/var/targets/layer_02,train/controller/var/targets/layer_03,train/controller/var/targets/layer_04,train/controller/var/targets/layer_05,train/controller/var/targets/layer_06,train/controller/var/targets/layer_07,train/controller/var/targets/layer_08,train/controller/var/targets/layer_09,train/controller/var/targets/layer_10,train/controller/var/targets/layer_11,train/controller/var/targets/mean,train/gates/mean,train/gates/mean/layer_00,train/gates/mean/layer_01,train/gates/mean/layer_02,train/gates/mean/layer_03,train/gates/mean/layer_04,train/gates/mean/layer_05,train/gates/mean/layer_06,train/gates/mean/layer_07,train/gates/mean/layer_08,train/gates/mean/layer_09,train/gates/mean/layer_10,train/gates/mean/layer_11,train/gates/std,train/gates/std/layer_00,train/gates/std/layer_01,train/gates/std/layer_02,train/gates/std/layer_03,train/gates/std/layer_04,train/gates/std/layer_05,train/gates/std/layer_06,train/gates/std/layer_07,train/gates/std/layer_08,train/gates/std/layer_09,train/gates/std/layer_10,train/gates/std/layer_11,train/gates/var,train/gates/var/layer_00,train/gates/var/layer_01,train/gates/var/layer_02,train/gates/var/layer_03,train/gates/var/layer_04,train/gates/var/layer_05,train/gates/var/layer_06,train/gates/var/layer_07,train/gates/var/layer_08,train/gates/var/layer_09,train/gates/var/layer_10,train/gates/var/layer_11,train/loss,train/lr/default,train/lr/masks,train/lr/norms,train/masks/mean,train/masks/mean/layer_00,train/masks/mean/layer_01,train/masks/mean/layer_02,train/masks/mean/layer_03,train/masks/mean/layer_04,train/masks/mean/layer_05,train/masks/std,train/masks/std/layer_00,train/masks/std/layer_01,train/masks/std/layer_02,train/masks/std/layer_03,train/masks/std/layer_04,train/masks/std/layer_05,train/masks/var,train/masks/var/layer_00,train/masks/var/layer_01,train/masks/var/layer_02,train/masks/var/layer_03,train/masks/var/layer_04,train/masks/var/layer_05,train/num_tokens,train/resid_l2_norm/mean,train/resid_l2_norm/mean/layer_00,train/resid_l2_norm/mean/layer_01,train/resid_l2_norm/mean/layer_02,train/resid_l2_norm/mean/layer_03,train/resid_l2_norm/mean/layer_04,train/resid_l2_norm/mean/layer_05,train/resid_l2_norm/mean/layer_06,train/resid_l2_norm/mean/layer_07,train/resid_l2_norm/mean/layer_08,train/resid_l2_norm/mean/layer_09,train/resid_l2_norm/mean/layer_10,train/resid_l2_norm/mean/layer_11,train/resid_l2_norm/std,train/resid_l2_norm/std/layer_00,train/resid_l2_norm/std/layer_01,train/resid_l2_norm/std/layer_02,train/resid_l2_norm/std/layer_03,train/resid_l2_norm/std/layer_04,train/resid_l2_norm/std/layer_05,train/resid_l2_norm/std/layer_06,train/resid_l2_norm/std/layer_07,train/resid_l2_norm/std/layer_08,train/resid_l2_norm/std/layer_09,train/resid_l2_norm/std/layer_10,train/resid_l2_norm/std/layer_11,train/resid_l2_norm/var,train/resid_l2_norm/var/layer_00,train/resid_l2_norm/var/layer_01,train/resid_l2_norm/var/layer_02,train/resid_l2_norm/var/layer_03,train/resid_l2_norm/var/layer_04,train/resid_l2_norm/var/layer_05,train/resid_l2_norm/var/layer_06,train/resid_l2_norm/var/layer_07,train/resid_l2_norm/var/layer_08,train/resid_l2_norm/var/layer_09,train/resid_l2_norm/var/layer_10,train/resid_l2_norm/var/layer_11,train/zeros/mean,train/zeros/mean/layer_00,train/zeros/mean/layer_01,train/zeros/mean/layer_02,train/zeros/mean/layer_03,train/zeros/mean/layer_04,train/zeros/mean/layer_05,train/zeros/mean/layer_06,train/zeros/mean/layer_07,train/zeros/mean/layer_08,train/zeros/mean/layer_09,train/zeros/mean/layer_10,train/zeros/mean/layer_11,train/zeros/std,train/zeros/std/layer_00,train/zeros/std/layer_01,train/zeros/std/layer_02,train/zeros/std/layer_03,train/zeros/std/layer_04,train/zeros/std/layer_05,train/zeros/std/layer_06,train/zeros/std/layer_07,train/zeros/std/layer_08,train/zeros/std/layer_09,train/zeros/std/layer_10,train/zeros/std/layer_11,train/zeros/var,train/zeros/var/layer_00,train/zeros/var/layer_01,train/zeros/var/layer_02,train/zeros/var/layer_03,train/zeros/var/layer_04,train/zeros/var/layer_05,train/zeros/var/layer_06,train/zeros/var/layer_07,train/zeros/var/layer_08,train/zeros/var/layer_09,train/zeros/var/layer_10,train/zeros/var/layer_11,val/gates/mean,val/gates/mean/layer_00,val/gates/mean/layer_01,val/gates/mean/layer_02,val/gates/mean/layer_03,val/gates/mean/layer_04,val/gates/mean/layer_05,val/gates/mean/layer_06,val/gates/mean/layer_07,val/gates/mean/layer_08,val/gates/mean/layer_09,val/gates/mean/layer_10,val/gates/mean/layer_11,val/gates/std,val/gates/std/layer_00,val/gates/std/layer_01,val/gates/std/layer_02,val/gates/std/layer_03,val/gates/std/layer_04,val/gates/std/layer_05,val/gates/std/layer_06,val/gates/std/layer_07,val/gates/std/layer_08,val/gates/std/layer_09,val/gates/std/layer_10,val/gates/std/layer_11,val/gates/var,val/gates/var/layer_00,val/gates/var/layer_01,val/gates/var/layer_02,val/gates/var/layer_03,val/gates/var/layer_04,val/gates/var/layer_05,val/gates/var/layer_06,val/gates/var/layer_07,val/gates/var/layer_08,val/gates/var/layer_09,val/gates/var/layer_10,val/gates/var/layer_11,val/loss,val/masks/mean,val/masks/mean/layer_00,val/masks/mean/layer_01,val/masks/mean/layer_02,val/masks/mean/layer_03,val/masks/mean/layer_04,val/masks/mean/layer_05,val/masks/std,val/masks/std/layer_00,val/masks/std/layer_01,val/masks/std/layer_02,val/masks/std/layer_03,val/masks/std/layer_04,val/masks/std/layer_05,val/masks/var,val/masks/var/layer_00,val/masks/var/layer_01,val/masks/var/layer_02,val/masks/var/layer_03,val/masks/var/layer_04,val/masks/var/layer_05,val/resid_l2_norm/mean,val/resid_l2_norm/mean/layer_00,val/resid_l2_norm/mean/layer_01,val/resid_l2_norm/mean/layer_02,val/resid_l2_norm/mean/layer_03,val/resid_l2_norm/mean/layer_04,val/resid_l2_norm/mean/layer_05,val/resid_l2_norm/mean/layer_06,val/resid_l2_norm/mean/layer_07,val/resid_l2_norm/mean/layer_08,val/resid_l2_norm/mean/layer_09,val/resid_l2_norm/mean/layer_10,val/resid_l2_norm/mean/layer_11,val/resid_l2_norm/std,val/resid_l2_norm/std/layer_00,val/resid_l2_norm/std/layer_01,val/resid_l2_norm/std/layer_02,val/resid_l2_norm/std/layer_03,val/resid_l2_norm/std/layer_04,val/resid_l2_norm/std/layer_05,val/resid_l2_norm/std/layer_06,val/resid_l2_norm/std/layer_07,val/resid_l2_norm/std/layer_08,val/resid_l2_norm/std/layer_09,val/resid_l2_norm/std/layer_10,val/resid_l2_norm/std/layer_11,val/resid_l2_norm/var,val/resid_l2_norm/var/layer_00,val/resid_l2_norm/var/layer_01,val/resid_l2_norm/var/layer_02,val/resid_l2_norm/var/layer_03,val/resid_l2_norm/var/layer_04,val/resid_l2_norm/var/layer_05,val/resid_l2_norm/var/layer_06,val/resid_l2_norm/var/layer_07,val/resid_l2_norm/var/layer_08,val/resid_l2_norm/var/layer_09,val/resid_l2_norm/var/layer_10,val/resid_l2_norm/var/layer_11,val/zeros/mean,val/zeros/mean/layer_00,val/zeros/mean/layer_01,val/zeros/mean/layer_02,val/zeros/mean/layer_03,val/zeros/mean/layer_04,val/zeros/mean/layer_05,val/zeros/mean/layer_06,val/zeros/mean/layer_07,val/zeros/mean/layer_08,val/zeros/mean/layer_09,val/zeros/mean/layer_10,val/zeros/mean/layer_11,val/zeros/std,val/zeros/std/layer_00,val/zeros/std/layer_01,val/zeros/std/layer_02,val/zeros/std/layer_03,val/zeros/std/layer_04,val/zeros/std/layer_05,val/zeros/std/layer_06,val/zeros/std/layer_07,val/zeros/std/layer_08,val/zeros/std/layer_09,val/zeros/std/layer_10,val/zeros/std/layer_11,val/zeros/var,val/zeros/var/layer_00,val/zeros/var/layer_01,val/zeros/var/layer_02,val/zeros/var/layer_03,val/zeros/var/layer_04,val/zeros/var/layer_05,val/zeros/var/layer_06,val/zeros/var/layer_07,val/zeros/var/layer_08,val/zeros/var/layer_09,val/zeros/var/layer_10,val/zeros/var/layer_11,data.val_tokens,data.train_tokens
fineweb-gated,59bc30bf-437d-4db7-85af-166046053b2f,567515817830,145758643676598784,0.10706281661987305,3.2155556678771973,finished,0,logs/fineweb-gated,,False,False,1e-08,1,100,-1,data/fineweb_10B_gpt2/fineweb_val_*.bin,512,data/fineweb_10B_gpt2/fineweb_train_*.bin,32,Infinity,-Infinity,0.01,auto,0,10,0,1,0.5,0,1,0.001,768,12,12,1e-05,12,10000,50257,1024,256,False,False,0.02,4,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.1,0.1,54705.804313188,19560,1748140249.0930903,{'runtime': 54705},-3.009004592895508,-1.1772533655166626,0.7783896327018738,2.7339107990264893,-0.1524398922920227,0.1557604819536209,0.1557604819536209,-0.1524398922920227,2.7339107990264893,0.7783896327018738,-1.1772533655166626,-3.009004592895508,-0.1117728278040886,-0.1405712515115738,-0.04653114825487137,0.053468551486730576,0.153468519449234,-0.013359783217310904,0.00996876321732998,0.00996876321732998,-0.013359783217310904,0.153468519449234,0.053468551486730576,-0.04653114825487137,-0.1405712515115738,0.0027406085282564163,-0.137939453125,-0.04453122615814209,0.055468738079071045,0.15546876192092896,-0.01430666446685791,0.0089111328125,0.0089111328125,-0.01430666446685791,0.15546876192092896,0.055468738079071045,-0.04453122615814209,-0.137939453125,0.00384521484375,1,0.8999999761581421,0.800000011920929,0.699999988079071,0.6000000238418579,0.5,0.5,0.6000000238418579,0.699999988079071,0.800000011920929,0.8999999761581421,1,0.75,1.829859495162964,0.15146496891975403,-1.2147064208984375,-2.192650318145752,-0.9265515208244324,-0.8697642087936401,-0.8697642087936401,-0.9265515208244324,-2.192650318145752,-1.2147064208984375,0.15146496891975403,1.829859495162964,-0.5370579957962036,0.10746520012617113,0.021715128794312477,-0.04832836985588074,-0.0983283668756485,-0.011396488174796104,-0.013992825523018835,-0.013992825523018835,-0.011396488174796104,-0.0983283668756485,-0.04832836985588074,0.021715128794312477,0.10746520012617113,-0.0071442872285842896,0.10524028539657591,0.02045835554599762,-0.049541622400283813,-0.09954163432121275,-0.01052694022655487,-0.01375126838684082,-0.01375126838684082,-0.01052694022655487,-0.09954163432121275,-0.049541622400283813,0.02045835554599762,0.10524028539657591,-0.007943804375827312,0,0.09000001847743988,0.1599999964237213,0.21000000834465027,0.23999999463558197,0.25,0.25,0.23999999463558197,0.21000000834465027,0.1599999964237213,0.09000001847743988,0,0.15833334624767303,0.75384521484375,0.862060546875,0.85546875,0.85546875,0.85546875,0.585693359375,0.5089111328125,0.5089111328125,0.585693359375,0.85546875,0.85546875,0.85546875,0.862060546875,0.38109228014945984,0.32440757751464844,0.33235278725624084,0.33235278725624084,0.33235278725624084,0.4790334701538086,0.4860542416572571,0.4860542416572571,0.4790334701538086,0.33235278725624084,0.33235278725624084,0.33235278725624084,0.32440757751464844,0.15038953721523285,0.10524028539657591,0.1104583740234375,0.1104583740234375,0.1104583740234375,0.2294730544090271,0.2362487316131592,0.2362487316131592,0.2294730544090271,0.1104583740234375,0.1104583740234375,0.1104583740234375,0.10524028539657591,3.010493278503418,7.961905745812459e-12,7.961905745812459e-12,7.961905745812459e-12,1.9998779296875,0.13800048828125,0.15301513671875,0.1534423828125,0.1534423828125,4.7783203125,6.623046875,3.5969901084899902,0.32508647441864014,0.3682987689971924,0.3725707232952118,0.3725707232952118,8.793401718139648,11.350010871887209,34.444271087646484,0.10568121075630188,0.13564398884773254,0.1388089507818222,0.1388089507818222,77.32390594482422,128.82275390625,10254548992,98.8472900390625,24.426645278930664,39.327903747558594,63.84888458251953,70.63988494873047,78.493896484375,82.59442138671875,84.33523559570312,88.98222351074219,118.470458984375,151.90811157226562,183.4639434814453,199.6759796142578,40.165252685546875,8.123091697692871,12.954232215881348,23.869609832763672,27.989526748657227,31.318214416503903,33.09931182861328,33.78886032104492,36.510860443115234,48.17517852783203,63.06229782104492,77.45146942138672,85.64032745361328,2147.3994140625,65.984619140625,167.8121337890625,569.75830078125,783.41357421875,980.83056640625,1095.564453125,1141.68701171875,1333.04296875,2320.84765625,3976.853515625,5998.73046875,7334.265625,0.10796260833740234,0.0,0.006534576416015625,0.00659942626953125,0.00659942626953125,0.27523040771484375,0.3528118133544922,0.3528118133544922,0.27523040771484375,0.00659942626953125,0.00659942626953125,0.006534576416015625,0.0,0.19449733197689056,0.0,0.08057218044996262,0.08096835017204285,0.08096835017204285,0.4466302990913391,0.47784480452537537,0.47784480452537537,0.4466302990913391,0.08096835017204285,0.08096835017204285,0.08057218044996262,0.0,0.07456964999437332,0.0,0.006491875741630793,0.006555873900651932,0.006555873900651932,0.1994786262512207,0.2283356487751007,0.2283356487751007,0.1994786262512207,0.006555873900651932,0.006555873900651932,0.006491875741630793,0.0,0.7522326707839966,0.8594326972961426,0.8533592820167542,0.8533477187156677,0.8533477187156677,0.5853607654571533,0.5085474848747253,0.5085474848747253,0.5853607654571533,0.8533477187156677,0.8533477187156677,0.8533592820167542,0.8594326972961426,0.38251158595085144,0.32776105403900146,0.3343256115913391,0.33433976769447327,0.33433976769447327,0.47839587926864624,0.4859074056148529,0.4859074056148529,0.47839587926864624,0.33433976769447327,0.33433976769447327,0.3343256115913391,0.32776105403900146,0.15128928422927856,0.10742729902267456,0.11177361011505128,0.11178308725357056,0.11178308725357056,0.2288626134395599,0.2361060082912445,0.2361060082912445,0.2288626134395599,0.11178308725357056,0.11178308725357056,0.11177361011505128,0.10742729902267456,3.2155556678771973,1.9847978353500368,0.14058735966682434,0.154439777135849,0.15450769662857056,0.15450769662857056,4.743161678314209,6.561582565307617,3.5694456100463867,0.32780343294143677,0.3675431609153747,0.3682071566581726,0.3682071566581726,8.738984107971191,11.245927810668944,33.89240646362305,0.10745509713888168,0.1350879669189453,0.1355765163898468,0.1355765163898468,76.3698501586914,126.4709014892578,98.55580139160156,24.393718719482425,39.22049331665039,63.5897216796875,70.31727600097656,78.18264770507812,82.25658416748047,83.98255157470703,88.65174102783203,118.0212860107422,151.43617248535156,183.0666351318359,199.5506896972656,40.32672119140625,8.138023376464844,13.04624843597412,24.004419326782227,28.119773864746097,31.460695266723633,33.23967361450195,33.92615509033203,36.6505012512207,48.32470703125,63.20536422729492,77.66157531738281,86.14350128173828,2164.5400390625,66.2274169921875,170.20458984375,576.212158203125,790.7216796875,989.775390625,1104.8759765625,1150.98388671875,1343.25927734375,2335.27734375,3994.91796875,6031.3203125,7420.703125,0.10706281661987305,3.8046848658268577e-06,0.006059881765395403,0.00607285788282752,0.00607285788282752,0.2731567621231079,0.3510107398033142,0.3510107398033142,0.2731567621231079,0.00607285788282752,0.00607285788282752,0.006059881765395403,3.8046848658268577e-06,0.19296827912330627,0.0019505564123392103,0.07760901749134064,0.07769156247377396,0.07769156247377396,0.44558069109916687,0.4772862792015076,0.4772862792015076,0.44558069109916687,0.07769156247377396,0.07769156247377396,0.07760901749134064,0.0019505564123392103,0.07407388091087341,3.804670313911629e-06,0.006023159716278315,0.006035978440195322,0.006035978440195322,0.19854214787483215,0.22780220210552216,0.22780220210552216,0.19854214787483215,0.006035978440195322,0.006035978440195322,0.006023159716278315,3.804670313911629e-06,,
fineweb-gated,de62694b-1576-414a-8942-98234bdd3265,551494181692,140955611720102912,0.13635186851024628,3.2266147136688232,finished,0,logs/fineweb-gated,,False,False,1e-08,1,100,-1,data/fineweb_10B_gpt2/fineweb_val_*.bin,512,data/fineweb_10B_gpt2/fineweb_train_*.bin,32,Infinity,-Infinity,0.01,auto,0,10,0,1,0.25,0,1,0.001,768,12,12,1e-05,12,10000,50257,1024,256,False,False,0.02,4,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.1,0.1,54439.462768954,19560,1748143263.204719,{'runtime': 54439},-4.259232044219971,-1.4472169876098633,1.4836958646774292,4.417751789093018,0.11650612205266953,0.7146947383880615,0.7146947383880615,0.11650612205266953,4.417751789093018,1.4836958646774292,-1.4472169876098633,-4.259232044219971,0.17103324830532074,-0.25786417722702026,-0.1139478012919426,0.036052193492650986,0.1860521137714386,0.022590236738324165,-0.06072774529457092,-0.06072774529457092,0.022590236738324165,0.1860521137714386,0.036052193492650986,-0.1139478012919426,-0.25786417722702026,-0.031307533383369446,-0.259033203125,-0.11586916446685792,0.034130871295928955,0.18413084745407104,0.01979979872703552,-0.0621337890625,-0.0621337890625,0.01979979872703552,0.18413084745407104,0.034130871295928955,-0.11586916446685792,-0.259033203125,-0.0331624411046505,1,0.8500000238418579,0.699999988079071,0.550000011920929,0.4000000059604645,0.25,0.25,0.4000000059604645,0.550000011920929,0.699999988079071,0.8500000238418579,1,0.625,2.36661958694458,-0.0587504468858242,-1.6720739603042605,-2.405525922775269,-1.0108879804611206,-0.9718645811080932,-0.9718645811080932,-1.0108879804611206,-2.405525922775269,-1.6720739603042605,-0.0587504468858242,2.36661958694458,-0.6254138946533203,0.15790027379989624,0.033345140516757965,-0.049154870212078094,-0.08665485680103302,-0.012243632227182388,-0.07268906384706497,-0.07268906384706497,-0.012243632227182388,-0.08665485680103302,-0.049154870212078094,0.033345140516757965,0.15790027379989624,-0.004916168749332428,0.1577553153038025,0.03423549234867096,-0.048264533281326294,-0.08576452732086182,-0.012301221489906313,-0.07344068586826324,-0.07344068586826324,-0.012301221489906313,-0.08576452732086182,-0.048264533281326294,0.03423549234867096,0.1577553153038025,-0.004630026873201132,0,0.12749998271465302,0.21000000834465027,0.2475000023841858,0.24000000953674316,0.1875,0.1875,0.24000000953674316,0.2475000023841858,0.21000000834465027,0.12749998271465302,0,0.16875001788139343,0.5918375849723816,0.740966796875,0.734130859375,0.734130859375,0.734130859375,0.4197998046875,0.1878662109375,0.1878662109375,0.4197998046875,0.734130859375,0.734130859375,0.734130859375,0.740966796875,0.4030965566635132,0.39718422293663025,0.4021635055541992,0.4021635055541992,0.4021635055541992,0.4771779477596283,0.3377266824245453,0.3377266824245453,0.4771779477596283,0.4021635055541992,0.4021635055541992,0.4021635055541992,0.39718422293663025,0.16411998867988586,0.1577553153038025,0.16173547506332395,0.16173547506332395,0.16173547506332395,0.22769878804683685,0.11405931413173676,0.11405931413173676,0.22769878804683685,0.16173547506332395,0.16173547506332395,0.16173547506332395,0.1577553153038025,3.1646270751953125,7.961905745812459e-12,7.961905745812459e-12,7.961905745812459e-12,1.7359517812728882,0.25921630859375,0.27093505859375,0.27093505859375,0.2825927734375,4.423828125,4.908203125,2.551261186599731,0.3979093134403229,0.41519004106521606,0.41519004106521606,0.4778795540332794,6.722750186920166,6.878647327423096,15.540437698364258,0.15833181142807007,0.17238277196884155,0.17238277196884155,0.2283688634634018,45.195369720458984,47.315792083740234,10254548992,78.7100830078125,21.535667419433594,30.450679779052734,51.927391052246094,58.38761901855469,60.566837310791016,65.03569030761719,64.52015686035156,68.1993408203125,91.98516845703124,120.2247314453125,148.526123046875,163.1615753173828,44.056671142578125,11.347578048706056,14.161581993103027,27.027488708496097,31.623638153076172,33.101436614990234,36.236717224121094,35.671138763427734,38.695438385009766,51.82909393310547,68.74591064453125,85.42178344726562,94.81822967529295,2578.171875,128.76751708984375,200.5504150390625,730.485107421875,1000.054443359375,1095.705078125,1313.099609375,1272.43017578125,1497.3369140625,2686.2548828125,4726.0,7296.880859375,8990.49609375,0.1370045393705368,1.1444091796875e-05,0.00653839111328125,0.00653839111328125,0.00653839111328125,0.3703060150146485,0.4320945739746094,0.4320945739746094,0.3703060150146485,0.00653839111328125,0.00653839111328125,0.00653839111328125,1.1444091796875e-05,0.2039039134979248,0.0033828923478722572,0.08059553802013397,0.08059553802013397,0.08059553802013397,0.48288658261299133,0.4953673779964447,0.4953673779964447,0.48288658261299133,0.08059553802013397,0.08059553802013397,0.08059553802013397,0.0033828923478722572,0.08301112055778503,1.1443960829637945e-05,0.006495640613138676,0.006495640613138676,0.006495640613138676,0.2331794649362564,0.24538885056972504,0.24538885056972504,0.2331794649362564,0.006495640613138676,0.006495640613138676,0.006495640613138676,1.1443960829637945e-05,0.593763530254364,0.7426616549491882,0.7366331219673157,0.7366331219673157,0.7366331219673157,0.4215545952320099,0.1884656697511673,0.1884656697511673,0.4215545952320099,0.7366331219673157,0.7366331219673157,0.7366331219673157,0.7426616549491882,0.40254855155944824,0.39720380306243896,0.4007938504219055,0.4007938504219055,0.4007938504219055,0.47712093591690063,0.3385850787162781,0.3385850787162781,0.47712093591690063,0.4007938504219055,0.4007938504219055,0.4007938504219055,0.39720380306243896,0.16366037726402283,0.15777087211608887,0.16063570976257324,0.16063570976257324,0.16063570976257324,0.2276443988084793,0.11463985592126846,0.11463985592126846,0.2276443988084793,0.16063570976257324,0.16063570976257324,0.16063570976257324,0.15777087211608887,3.2266147136688232,1.7277010679244995,0.257373571395874,0.2680237889289856,0.2680237889289856,0.2788066565990448,4.403292179107666,4.890686511993408,2.5432043075561523,0.3972691595554352,0.4138137102127075,0.4138137102127075,0.47295963764190674,6.70503568649292,6.856332778930664,15.448467254638672,0.15782278776168823,0.17124177515506744,0.17124177515506744,0.22369080781936648,44.95750427246094,47.009300231933594,78.88951873779297,21.60466194152832,30.497329711914062,52.00136947631836,58.44338607788086,60.63749694824219,65.1060562133789,64.58269500732422,68.29431915283203,92.10111236572266,120.46725463867188,148.99826049804688,163.94029235839844,43.96094512939453,11.366341590881348,14.140459060668944,26.980602264404297,31.55748748779297,33.031593322753906,36.14125061035156,35.574073791503906,38.595211029052734,51.64725875854492,68.5047607421875,85.1760482788086,94.81623840332033,2567.564697265625,129.1937255859375,199.95257568359375,727.952880859375,995.875,1091.086181640625,1306.18994140625,1265.5146484375,1489.59033203125,2667.439453125,4692.90234375,7254.958984375,8990.119140625,0.13635186851024628,5.697015240002656e-06,0.0060589308850467205,0.0060589308850467205,0.0060589308850467205,0.3684372901916504,0.43149134516716,0.43149134516716,0.3684372901916504,0.0060589308850467205,0.0060589308850467205,0.0060589308850467205,5.697015240002656e-06,0.20214349031448364,0.002386835403740406,0.07760296761989594,0.07760296761989594,0.07760296761989594,0.48238083720207214,0.4952843189239502,0.4952843189239502,0.48238083720207214,0.07760296761989594,0.07760296761989594,0.07760296761989594,0.002386835403740406,0.08267837017774582,5.696982952940743e-06,0.006022220011800528,0.006022220011800528,0.006022220011800528,0.2326912581920624,0.2453065663576126,0.2453065663576126,0.2326912581920624,0.006022220011800528,0.006022220011800528,0.006022220011800528,5.696982952940743e-06,,
fineweb-gated,707ee302-cb2b-4aa8-8791-0306ab24a14d,439594535656,123985002217827328,0.34091490507125854,3.2915334701538086,crashed,0,logs/fineweb-gated,,False,False,1e-08,1,100,-1,data/fineweb_10B_gpt2/fineweb_val_*.bin,512,data/fineweb_10B_gpt2/fineweb_train_*.bin,32,Infinity,-Infinity,0.01,auto,0,10,0,1,0.0,0,1,0.001,768,12,12,1e-05,12,10000,50257,1024,256,False,False,0.02,4,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.1,0.1,86399.346273289,17130,1748233238.6220262,{'runtime': 86399},-2.7711901664733887,-0.018851326778531075,3.202561140060425,1.5410178899765017,-0.02647092565894127,1.0842387676239014,1.0842387676239014,-0.02647092565894127,1.5410178899765017,3.202561140060425,-0.018851326778531075,-2.7711901664733887,0.5018842220306396,-0.05121015012264252,0.11014419049024582,0.29805758595466614,-0.04226814955472946,0.024284033104777336,0.02141893282532692,0.02141893282532692,0.024284033104777336,-0.04226814955472946,0.29805758595466614,0.11014419049024582,-0.05121015012264252,0.060071077197790146,-0.050537109375,0.11088865995407104,0.2986816167831421,-0.04404297471046448,0.02399902045726776,0.021068572998046875,0.021068572998046875,0.02399902045726776,-0.04404297471046448,0.2986816167831421,0.11088865995407104,-0.050537109375,0.06000962853431702,1,0.800000011920929,0.6000000238418579,0.4000000059604645,0.20000000298023224,0.0,0.0,0.20000000298023224,0.4000000059604645,0.6000000238418579,0.800000011920929,1,0.5000000596046448,1.2270809412002563,-1.0797818899154663,-2.335459470748902,-1.0571097135543823,-0.9444705247879028,0.23985980451107025,0.23985980451107025,-0.9444705247879028,-1.0571097135543823,-2.335459470748902,-1.0797818899154663,1.2270809412002563,-0.6583134531974792,0.040405236184597015,-0.08649851381778717,-0.1565421223640442,-0.020366422832012177,-0.007004559505730867,0.0024215232115238905,0.0024215232115238905,-0.007004559505730867,-0.020366422832012177,-0.1565421223640442,-0.08649851381778717,0.040405236184597015,-0.03793080896139145,0.03919404745101929,-0.08761855959892273,-0.15749196708202362,-0.02075815200805664,-0.006867468357086182,0.0023847133852541447,0.0023847133852541447,-0.006867468357086182,-0.02075815200805664,-0.15749196708202362,-0.08761855959892273,0.03919404745101929,-0.03852623328566551,0,0.1599999964237213,0.23999999463558197,0.24000000953674316,0.1600000113248825,0.0,0.0,0.1600000113248825,0.24000000953674316,0.23999999463558197,0.1599999964237213,0,0.13333334028720856,0.5600096583366394,0.949462890625,0.910888671875,0.898681640625,0.35595703125,0.2239990234375,0.021068572998046875,0.021068572998046875,0.2239990234375,0.35595703125,0.898681640625,0.910888671875,0.949462890625,0.2771071195602417,0.19797486066818237,0.26903799176216125,0.2872421145439148,0.4682326912879944,0.3913215398788452,0.04883352667093277,0.04883352667093277,0.3913215398788452,0.4682326912879944,0.2872421145439148,0.26903799176216125,0.19797486066818237,0.09480711072683334,0.03919404745101929,0.07238143682479858,0.08250802755355835,0.21924185752868652,0.15313254296779633,0.0023847133852541447,0.0023847133852541447,0.15313254296779633,0.21924185752868652,0.08250802755355835,0.07238143682479858,0.03919404745101929,3.340498924255371,4.620712250895357e-05,4.620712250895357e-05,4.620712250895357e-05,4.62787389755249,0.050811767578125,0.185546875,0.3609619140625,7.533203125,7.73828125,11.8984375,4.337749004364014,0.19967001676559448,0.6988558769226074,1.3605704307556152,7.7339091300964355,7.656304836273193,8.377182006835938,31.83149528503418,0.03986811637878418,0.4883995056152344,1.8511518239974976,59.813350677490234,58.61900329589844,70.17718505859375,8981053440,58.41197967529297,24.734630584716797,29.248035430908203,43.711917877197266,43.48649597167969,44.42407989501953,44.83734130859375,45.382843017578125,46.01751708984375,51.111122131347656,79.62699890136719,115.05960845947266,133.30313110351562,17.676433563232422,7.96601152420044,8.683075904846191,11.56711769104004,12.89856243133545,12.880331993103027,12.448880195617676,11.9608736038208,11.828155517578123,14.581432342529297,23.460186004638672,37.319488525390625,46.523094177246094,446.9175720214844,63.45733642578125,75.39581298828125,133.7982177734375,166.3729248046875,165.9029541015625,154.974609375,143.0625,139.9052734375,212.6181640625,550.38037109375,1392.744140625,2164.3984375,0.34586238861083984,0.0,0.03833770751953125,0.050777435302734375,0.5880870819091797,0.59002685546875,0.8079452514648438,0.8079452514648438,0.59002685546875,0.5880870819091797,0.050777435302734375,0.03833770751953125,0.0,0.2982461452484131,0.0,0.19201022386550903,0.21954290568828583,0.4921795129776001,0.4918283820152282,0.39391589164733887,0.39391589164733887,0.4918283820152282,0.4921795129776001,0.21954290568828583,0.19201022386550903,0.0,0.12072877585887908,0.0,0.03686792775988579,0.048199087381362915,0.24224066734313965,0.2418951690196991,0.15516972541809082,0.15516972541809082,0.2418951690196991,0.24224066734313965,0.048199087381362915,0.03686792775988579,0.0,0.5623220801353455,0.9488047957420348,0.9097230434417723,0.8977300524711609,0.36675912141799927,0.22903242707252505,0.021882835775613785,0.021882835775613785,0.22903242707252505,0.36675912141799927,0.8977300524711609,0.9097230434417723,0.9488047957420348,0.2794589698314667,0.20099328458309176,0.2718923091888428,0.2890949845314026,0.4714328646659851,0.3938654959201813,0.049474671483039856,0.049474671483039856,0.3938654959201813,0.4714328646659851,0.2890949845314026,0.2718925476074219,0.20099328458309176,0.09628774225711824,0.04039829969406128,0.0739254355430603,0.08357590436935425,0.22224895656108856,0.1551300287246704,0.0024477432016283274,0.0024477432016283274,0.1551300287246704,0.22224895656108856,0.08357590436935425,0.07392555475234985,0.04039829969406128,3.2915334701538086,4.446802616119385,0.05116572231054306,0.18933328986167908,0.3654509484767914,7.169681072235107,7.375625610351563,11.529558181762695,4.226315975189209,0.20084460079669952,0.7084346413612366,1.3733141422271729,7.505803108215332,7.421547412872315,8.147951126098633,30.03896141052246,0.04033855348825455,0.5018796324729919,1.88599157333374,56.33708190917969,55.07936477661133,66.38911437988281,58.24549102783203,24.709392547607425,29.1806697845459,43.56562042236328,43.31851959228515,44.26435470581055,44.68054962158203,45.241355895996094,45.88490295410156,51.07682418823242,79.45941925048828,114.67269134521484,132.89157104492188,17.775501251220703,8.017433166503906,8.712717056274414,11.584928512573242,12.962357521057127,12.969968795776367,12.545036315917969,12.053105354309082,11.918874740600586,14.69040870666504,23.651874542236328,37.576473236083984,46.622840881347656,451.3549499511719,64.27923583984375,75.91143798828125,134.2105712890625,168.022705078125,168.2200927734375,157.3779296875,145.27734375,142.0595703125,215.80810546875,559.4111328125,1411.9912109375,2173.689453125,0.34091490507125854,4.845966941502411e-06,0.039112240076065063,0.05113852024078369,0.576591432094574,0.5785756707191467,0.8000665307044983,0.8000665307044983,0.5785756707191467,0.576591432094574,0.05113852024078369,0.039112240076065063,4.845966941502411e-06,0.3006966710090637,0.0022013504058122635,0.19386199116706848,0.2202802151441574,0.4940989315509796,0.4937872588634491,0.3999501168727875,0.3999501168727875,0.4937872588634491,0.4940989315509796,0.2202802151441574,0.19386199116706848,0.0022013504058122635,0.12233839929103851,4.845943294640165e-06,0.03758247196674347,0.048523373901844025,0.24413374066352844,0.24382585287094116,0.1599600911140442,0.1599600911140442,0.24382585287094116,0.24413374066352844,0.048523373901844025,0.03758247196674347,4.845943294640165e-06,,
fineweb-gated,44821783-6d1e-4eb7-809e-c29285229333,498092371483,129552008615547904,0.2339753806591034,3.247858762741089,finished,0,logs/fineweb-gated,,False,False,1e-08,1,100,-1,data/fineweb_10B_gpt2/fineweb_val_*.bin,512,data/fineweb_10B_gpt2/fineweb_train_*.bin,32,Infinity,-Infinity,0.01,auto,0,10,0,1,0.5,0,1,0.01,768,12,12,1e-05,12,10000,50257,1024,256,False,False,0.02,4,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.1,0.1,54441.862762534,19560,1748228034.8945434,{'runtime': 54441},-5.943228244781494,3.663370132446289,-1.5025581121444702,-0.505449652671814,-0.054031018167734146,0.13072188198566437,0.13072188198566437,-0.054031018167734146,-0.505449652671814,-1.5025581121444702,3.663370132446289,-5.943228244781494,-0.7018625736236572,-5.605193857299268e-45,0.08362768590450287,0.0030140585731714964,0.002011178992688656,2.61937384493649e-05,0.0011848722351714969,0.0011848722351714969,2.61937384493649e-05,0.002011178992688656,0.0030140585731714964,0.08362768590450287,-5.605193857299268e-45,0.014977332204580309,0.0,0.08315432071685791,-0.0006836056709289551,-0.003466784954071045,-0.00600588321685791,-0.003662109375,-0.003662109375,-0.00600588321685791,-0.003466784954071045,-0.0006836056709289551,0.08315432071685791,0.0,0.01155599020421505,1,0.8999999761581421,0.800000011920929,0.699999988079071,0.6000000238418579,0.5,0.5,0.6000000238418579,0.699999988079071,0.800000011920929,0.8999999761581421,1,0.75,3.242781639099121,-7.55121660232544,-3.3126938343048096,-1.708717703819275,-0.819691002368927,-0.5312970876693726,-0.5312970876693726,-0.819691002368927,-1.708717703819275,-3.3126938343048096,-7.55121660232544,3.242781639099121,-1.7801392078399658,5.605193857299268e-45,-0.07389990985393524,-0.002487387275323272,-0.0014102485729381442,-0.00033328853896819055,-0.00044781173346564174,-0.00044781173346564174,-0.00033328853896819055,-0.0014102485729381442,-0.002487387275323272,-0.07389990985393524,5.605193857299268e-45,-0.013096439652144907,0.0,-0.07343809306621552,-0.00032272934913635254,0.0006422698497772217,0.0006768256425857544,-0.0003796219825744629,-0.0003796219825744629,0.0006768256425857544,0.0006422698497772217,-0.00032272934913635254,-0.07343809306621552,0.0,-0.01213689148426056,0,0.09000001847743988,0.1599999964237213,0.21000000834465027,0.23999999463558197,0.25,0.25,0.23999999463558197,0.21000000834465027,0.1599999964237213,0.09000001847743988,0,0.15833334624767303,0.7615560293197632,1.0,0.983154296875,0.79931640625,0.696533203125,0.593994140625,0.496337890625,0.496337890625,0.593994140625,0.696533203125,0.79931640625,0.983154296875,1.0,0.3295759856700897,0.0,0.12869314849376678,0.3995963931083679,0.45895782113075256,0.4905882477760315,0.4996202290058136,0.4996202290058136,0.4905882477760315,0.45895782113075256,0.3995963931083679,0.12869314849376678,0.0,0.14619645476341248,0.0,0.016561925411224365,0.15967726707458496,0.2106422781944275,0.24067682027816772,0.2496203780174255,0.2496203780174255,0.24067682027816772,0.2106422781944275,0.15967726707458496,0.016561925411224365,0.0,2.3731913566589355,7.961905745812459e-12,7.961905745812459e-12,7.961905745812459e-12,7.589669704437256,0.0,0.03801727294921875,3.712890625,8.599609375,14.7265625,18.4609375,11.90134334564209,0.0,0.29365232586860657,9.041332244873049,16.42929458618164,22.06532096862793,23.578460693359375,232.4293212890625,0.0,0.08623168617486954,81.74569702148438,269.9217224121094,486.87835693359375,555.9437866210938,10254548992,93.8599090576172,31.14400291442871,51.17804336547851,62.688568115234375,67.62652587890625,73.80390930175781,77.21047973632812,82.89913177490234,93.28114318847656,107.50336456298828,131.2320098876953,162.10208129882812,185.6496124267578,26.740802764892575,4.648713111877441,7.551273345947266,9.92349910736084,10.75420093536377,12.10272979736328,14.994269371032717,19.94178581237793,27.732627868652344,38.11568832397461,53.61745834350586,60.42140579223633,61.08597183227539,1128.393310546875,21.61053466796875,57.021728515625,98.475830078125,115.65283203125,146.47607421875,224.828125,397.6748046875,769.0986328125,1452.8056640625,2874.83203125,3650.74609375,3731.49609375,0.2375599592924118,0.0,0.016973495483398438,0.1986236572265625,0.3020133972167969,0.40518951416015625,0.5025596618652344,0.5025596618652344,0.40518951416015625,0.3020133972167969,0.1986236572265625,0.016973495483398438,0.0,0.32969820499420166,0.0,0.1291719675064087,0.3989640176296234,0.45913103222846985,0.49092867970466614,0.4999934434890747,0.4999934434890747,0.49092867970466614,0.45913103222846985,0.3989640176296234,0.1291719675064087,0.0,0.14627723395824432,0.0,0.016685396432876587,0.15917229652404785,0.21080130338668823,0.24101097881793976,0.2499934434890747,0.2499934434890747,0.24101097881793976,0.21080130338668823,0.15917229652404785,0.016685396432876587,0.0,0.7652336359024048,1.0,0.983488142490387,0.802825391292572,0.7016280889511108,0.6012100577354431,0.5022498369216919,0.5022498369216919,0.6012100577354431,0.7016280889511108,0.802825391292572,0.983488142490387,1.0,0.3284260928630829,0,0.127360001206398,0.3970803022384643,0.45709097385406494,0.48938748240470886,0.4996377229690552,0.4996377229690552,0.48938748240470886,0.45709097385406494,0.3970803022384643,0.127360001206398,0,0.14532724022865295,0.0,0.016220569610595703,0.15767276287078855,0.20893216133117676,0.23950010538101196,0.24963784217834473,0.24963784217834473,0.23950010538101196,0.20893216133117676,0.15767276287078855,0.016220569610595703,0.0,3.247858762741089,7.469222068786621,0.0,0.03715365007519722,3.652287244796753,8.470584869384766,14.4579439163208,18.197362899780273,11.845710754394531,0.0,0.2909063696861267,8.981165885925293,16.34505844116211,21.968250274658203,23.48888397216797,230.37310791015625,0.0,0.08462651073932648,80.66133880615234,267.16094970703125,482.6040344238281,551.7276611328125,93.97273254394533,31.09403610229492,51.04378509521485,62.513614654541016,67.47724151611328,73.71246337890625,77.13430786132812,82.88516998291016,93.42357635498048,107.76448822021484,131.61968994140625,162.54063415527344,186.4637451171875,26.613571166992188,4.62158727645874,7.513399600982666,9.851497650146484,10.695971488952637,12.024856567382812,14.91695785522461,19.877185821533203,27.652347564697266,37.96808242797851,53.3768310546875,59.99607849121094,60.86806869506836,1117.6038818359375,21.35906982421875,56.451171875,97.052001953125,114.40380859375,144.59716796875,222.515625,395.1025390625,764.65234375,1441.5751953125,2849.0859375,3599.529296875,3704.921875,0.2339753806591034,0.0,0.016530625522136688,0.19544890522956848,0.29710105061531067,0.39802995324134827,0.49674174189567566,0.49674174189567566,0.39802995324134827,0.29710105061531067,0.19544890522956848,0.016530625522136688,0.0,0.3284187912940979,0.0,0.127504363656044,0.3965458869934082,0.4569814205169678,0.48949167132377625,0.49998939037323,0.49998939037323,0.48949167132377625,0.4569814205169678,0.3965458869934082,0.127504363656044,0.0,0.14532159268856049,0.0,0.01625736430287361,0.1572486311197281,0.2088320255279541,0.23960210382938385,0.24998939037323,0.24998939037323,0.23960210382938385,0.2088320255279541,0.1572486311197281,0.01625736430287361,0.0,,
fineweb-gated,3f05ca13-f724-47d9-a9f5-d3645eed0364,588115662244,145956775858858496,0.06940437108278275,3.2211692333221436,finished,0,logs/fineweb-gated,,False,False,1e-08,10,-1,-1,data/fineweb_10B_gpt2/fineweb_val_*.bin,512,data/fineweb_10B_gpt2/fineweb_train_*.bin,32,Infinity,-Infinity,0.01,auto,0,10,0,1,0.1,0,1,0.001,768,12,12,1e-05,12,10000,50257,1024,256,False,False,0.02,4,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.1,0.1,32280.516510113,19560,1750911869.152476,{'runtime': 32280},-5.1348700523376465,-1.7517606019973757,1.775801181793213,5.294876575469971,0.8961979150772095,0.24142836034297943,0.24142836034297943,0.8961979150772095,5.294876575469971,1.775801181793213,-1.7517606019973757,-5.1348700523376465,0.22027890384197235,-0.2911429703235626,-0.1170748770236969,0.06278057396411896,0.24278055131435392,0.09825867414474489,-0.07470729947090149,-0.07470729947090149,0.09825867414474489,0.24278055131435392,0.06278057396411896,-0.1170748770236969,-0.2911429703235626,-0.01318422518670559,-0.293701171875,-0.11833983659744264,0.061416029930114746,0.24141603708267212,0.0964648425579071,-0.07469329982995987,-0.07469329982995987,0.0964648425579071,0.24141603708267212,0.061416029930114746,-0.11833983659744264,-0.293701171875,-0.014572899788618088,1,0.8199999928474426,0.6399999856948853,0.4599999785423279,0.2800000011920929,0.10000000149011612,0.10000000149011612,0.2800000011920929,0.4599999785423279,0.6399999856948853,0.8199999928474426,1,0.5500000715255737,2.6164231300354004,-0.21293851733207703,-1.8288495540618896,-2.1807069778442383,-1.9727312326431272,-1.446974754333496,-1.446974754333496,-1.9727312326431272,-2.1807069778442383,-1.8288495540618896,-0.21293851733207703,2.6164231300354004,-0.8376296758651733,0.1851068139076233,0.04001639038324356,-0.04273399710655213,-0.060734014958143234,0.016750961542129517,-0.08891668915748596,-0.08891668915748596,0.016750961542129517,-0.060734014958143234,-0.04273399710655213,0.04001639038324356,0.1851068139076233,0.008248243480920792,0.1864446997642517,0.040004655718803406,-0.042452797293663025,-0.060452789068222046,0.016415417194366455,-0.08889615535736084,-0.08889615535736084,0.016415417194366455,-0.060452789068222046,-0.042452797293663025,0.040004655718803406,0.1864446997642517,0.00851050578057766,0,0.14760001003742218,0.2304000109434128,0.2484000027179718,0.20160001516342163,0.08999999612569809,0.08999999612569809,0.20160001516342163,0.2484000027179718,0.2304000109434128,0.14760001003742218,0,0.15299999713897705,0.5354270935058594,0.706298828125,0.70166015625,0.701416015625,0.701416015625,0.37646484375,0.02530670166015625,0.02530670166015625,0.37646484375,0.701416015625,0.701416015625,0.70166015625,0.706298828125,0.37202149629592896,0.4317924380302429,0.4331335425376892,0.4335287809371948,0.4335287809371948,0.46692124009132385,0.03322410583496094,0.03322410583496094,0.46692124009132385,0.4335287809371948,0.4335287809371948,0.4331335425376892,0.4317924380302429,0.16151051223278046,0.1864446997642517,0.1876046657562256,0.18794721364974976,0.18794721364974976,0.21801543235778809,0.001103841233998537,0.001103841233998537,0.21801543235778809,0.18794721364974976,0.18794721364974976,0.1876046657562256,0.1864446997642517,3.1554155349731445,5.09561883799142e-10,5.09561883799142e-10,5.09561883799142e-10,0.4733683466911316,0.293701171875,0.30419921875,0.3052978515625,0.3056640625,0.637939453125,0.993408203125,0.40535038709640503,0.4315096139907837,0.45014315843582153,0.4577418565750122,0.45975977182388306,0.4951089322566986,0.13783873617649078,0.1789780855178833,0.1862005591392517,0.20262885093688965,0.20952759683132172,0.2113790512084961,0.24513286352157593,0.01899951696395874,10249830400,60.51163482666016,20.223907470703125,22.93851089477539,38.318016052246094,38.47183990478515,44.47590637207031,44.8798942565918,45.16231918334961,41.01887512207031,71.5235824584961,101.78743743896484,125.21343231201172,132.12586975097656,39.47403717041016,12.29609203338623,12.866437911987305,23.963104248046875,25.97554588317871,32.14360427856445,32.22281265258789,32.27629470825195,27.6023006439209,44.49321746826172,64.18455505371094,80.13355255126953,85.53087615966797,2106.423828125,151.19387817382812,165.54522705078125,574.2303466796875,674.72900390625,1033.211181640625,1038.3096923828125,1041.7591552734375,761.886962890625,1979.646484375,4119.6572265625,6421.3857421875,7315.53125,0.06865247339010239,3.814697265625e-06,0.0048198699951171875,0.0049839019775390625,0.0049839019775390625,0.1301136016845703,0.2670097351074219,0.2670097351074219,0.1301136016845703,0.0049839019775390625,0.0049839019775390625,0.0048198699951171875,3.814697265625e-06,0.1651463359594345,0.0019531212747097015,0.06925776600837708,0.07042061537504196,0.07042061537504196,0.33642837405204773,0.44239750504493713,0.44239750504493713,0.33642837405204773,0.07042061537504196,0.07042061537504196,0.06925776600837708,0.0019531212747097015,0.05393636226654053,3.814682713709771e-06,0.004796638619154692,0.004959062673151493,0.004959062673151493,0.11318404972553252,0.1957155466079712,0.1957155466079712,0.11318404972553252,0.004959062673151493,0.004959062673151493,0.004796638619154692,3.814682713709771e-06,0.5369517207145691,0.7091099619865417,0.7030096650123596,0.7028366327285767,0.7028353810310364,0.37868356704711914,0.025234993547201157,0.025234993547201157,0.37868356704711914,0.7028353810310364,0.7028366327285767,0.7030096650123596,0.7091099619865417,0.37168166041374207,0.4301711320877075,0.4331377446651459,0.4332198202610016,0.43321922421455383,0.4674205183982849,0.03292149677872658,0.03292149677872658,0.4674205183982849,0.43321922421455383,0.4332198202610016,0.4331377446651459,0.4301711320877075,0.16126327216625214,0.1850472092628479,0.18760830163955688,0.18767940998077393,0.1876789033412933,0.21848194301128387,0.0010838250163942575,0.0010838250163942575,0.21848194301128387,0.1876789033412933,0.18767940998077393,0.18760830163955688,0.1850472092628479,3.2211692333221436,0.4730278253555298,0.29090699553489685,0.303934246301651,0.3050149381160736,0.3054942488670349,0.637485146522522,0.9953312277793884,0.40919989347457886,0.4301786422729492,0.45348814129829407,0.4604503810405731,0.4629970788955689,0.499439537525177,0.14864535629749298,0.18143689632415771,0.18505367636680603,0.20565149188041687,0.2120145559310913,0.21436630189418793,0.24943986535072327,0.022095441818237305,60.82286834716797,20.232830047607425,23.075271606445312,38.556190490722656,38.68491744995117,44.712284088134766,45.11116027832031,45.390838623046875,41.22000503540039,71.67082214355469,101.89483642578124,125.80638122558594,133.5188751220703,39.43556213378906,12.24434757232666,12.87794589996338,23.934017181396484,25.90769386291504,32.06569290161133,32.1429557800293,32.19742965698242,27.52625274658203,44.32304382324219,63.86993789672851,80.09491729736328,86.04252624511719,2106.498046875,149.92404174804688,165.84149169921875,572.837158203125,671.2086181640625,1028.2086181640625,1033.1695556640625,1036.674560546875,757.694580078125,1964.5322265625,4079.369140625,6415.1962890625,7403.31640625,0.06940437108278275,2.03250283448142e-06,0.006055266130715609,0.006227358244359493,0.006229530554264784,0.1305922269821167,0.26731979846954346,0.26731979846954346,0.1305922269821167,0.006229530554264784,0.006227358244359493,0.006055266130715609,2.03250283448142e-06,0.16931140422821045,0.0014256573049351573,0.07757963985204697,0.0786675214767456,0.07868114858865738,0.3369538486003876,0.4425606429576874,0.4425606429576874,0.3369538486003876,0.07868114858865738,0.0786675214767456,0.07757963985204697,0.0014256573049351573,0.05463295802474022,2.032498741755262e-06,0.006018599960952997,0.006188578438013792,0.0061907232739031315,0.11353789269924164,0.1958599239587784,0.1958599239587784,0.11353789269924164,0.0061907232739031315,0.006188578438013792,0.006018599960952997,2.032498741755262e-06,,
fineweb-gated,5aa69bba-af53-4916-bf53-c71eccc613c8,611384276469,156701359852562944,0.02686716429889202,3.205596446990967,finished,0,logs/fineweb-gated,,False,False,1e-08,10,-1,-1,data/fineweb_10B_gpt2/fineweb_val_*.bin,512,data/fineweb_10B_gpt2/fineweb_train_*.bin,32,Infinity,-Infinity,0.01,auto,0,10,0,1,0.2,0,1,0.001,768,12,12,1e-05,12,10000,50257,1024,256,False,False,0.02,4,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.1,0.1,32197.860306228,19560,1750911820.744776,{'runtime': 32197},-6.061842441558838,-3.058359146118164,0.06985511630773544,3.1972196102142334,6.325263023376465,1.1886156797409058,1.1886156797409058,6.325263023376465,3.1972196102142334,0.06985511630773544,-3.058359146118164,-6.061842441558838,0.276792049407959,-0.26240700483322144,-0.10830401629209518,0.051695987582206726,0.21169596910476685,0.3716959059238434,-0.06867794692516327,-0.06867794692516327,0.3716959059238434,0.21169596910476685,0.051695987582206726,-0.10830401629209518,-0.26240700483322144,0.03261648863554001,-0.261962890625,-0.10708987712860107,0.05291014909744263,0.21291017532348633,0.37291014194488525,-0.06755371391773224,-0.06755371391773224,0.37291014194488525,0.21291017532348633,0.05291014909744263,-0.10708987712860107,-0.261962890625,0.03368733450770378,1,0.8400000333786011,0.6800000071525574,0.5199999809265137,0.36000001430511475,0.20000000298023224,0.20000000298023224,0.36000001430511475,0.5199999809265137,0.6800000071525574,0.8400000333786011,1,0.6000000238418579,2.9980154037475586,0.4141480624675751,-1.2037607431411743,-1.835432052612305,-1.4600225687026978,-1.0198545455932615,-1.0198545455932615,-1.4600225687026978,-1.835432052612305,-1.2037607431411743,0.4141480624675751,2.9980154037475586,-0.35115107893943787,0.14644494652748108,0.014788545668125153,-0.0684114620089531,-0.10041146725416183,-0.08121147751808167,-0.11520850658416748,-0.11520850658416748,-0.08121147751808167,-0.10041146725416183,-0.0684114620089531,0.014788545668125153,0.14644494652748108,-0.03400157019495964,0.1464633345603943,0.01423373818397522,-0.06896628439426422,-0.10096628963947296,-0.0817662924528122,-0.1140654683113098,-0.1140654683113098,-0.0817662924528122,-0.10096628963947296,-0.06896628439426422,0.01423373818397522,0.1464633345603943,-0.03417787700891495,0,0.13439998030662537,0.2176000028848648,0.24960000813007355,0.2304000109434128,0.1600000113248825,0.1600000113248825,0.2304000109434128,0.24960000813007355,0.2176000028848648,0.13439998030662537,0,0.1653333306312561,0.6336873769760132,0.738037109375,0.73291015625,0.73291015625,0.73291015625,0.73291015625,0.1324462890625,0.1324462890625,0.73291015625,0.73291015625,0.73291015625,0.73291015625,0.738037109375,0.35652512311935425,0.3827052712440491,0.3855304419994354,0.3855304419994354,0.3855304419994354,0.3855304419994354,0.2143234610557556,0.2143234610557556,0.3855304419994354,0.3855304419994354,0.3855304419994354,0.3855304419994354,0.3827052712440491,0.13115546107292175,0.1464633345603943,0.1486337184906006,0.1486337184906006,0.1486337184906006,0.1486337184906006,0.04593454301357269,0.04593454301357269,0.1486337184906006,0.1486337184906006,0.1486337184906006,0.1486337184906006,0.1464633345603943,3.231917142868042,5.09561883799142e-10,5.09561883799142e-10,5.09561883799142e-10,0.37188720703125,0.2620849609375,0.271484375,0.271484375,0.271484375,0.271484375,0.88330078125,0.36983412504196167,0.3829405903816223,0.39961814880371094,0.39961814880371094,0.39961814880371094,0.39961814880371094,0.23759135603904724,0.14031198620796204,0.1466435045003891,0.15969467163085938,0.15969467163085938,0.15969467163085938,0.15969467163085938,0.05644965171813965,10249830400,73.80162811279297,20.791236877441406,25.506528854370117,41.06034851074219,42.89863586425781,45.42198944091797,49.43501281738281,48.78517532348633,65.3221435546875,98.50397491455078,129.39024353027344,155.283447265625,163.22079467773438,40.90827178955078,11.71318531036377,12.505882263183594,21.129545211791992,22.969823837280273,25.49405288696289,28.73508071899414,27.38323974609375,35.41737747192383,53.86905288696289,72.08146667480469,87.36543273925781,92.23509216308594,2415.43310546875,137.19869995117188,156.3970947265625,446.4576416015625,527.61279296875,649.94677734375,825.704833984375,749.841796875,1254.390625,2901.875,5195.73828125,7632.71875,8507.3125,0.02597077749669552,0.0,0.004825592041015625,0.004825592041015625,0.004825592041015625,0.004825592041015625,0.1365222930908203,0.1365222930908203,0.004825592041015625,0.004825592041015625,0.004825592041015625,0.004825592041015625,0.0,0.10342283546924592,0.0,0.06929866969585419,0.06929866969585419,0.06929866969585419,0.06929866969585419,0.3433423340320587,0.3433423340320587,0.06929866969585419,0.06929866969585419,0.06929866969585419,0.06929866969585419,0.0,0.022848865017294884,0.0,0.004802305717021227,0.004802305717021227,0.004802305717021227,0.004802305717021227,0.11788395792245863,0.11788395792245863,0.004802305717021227,0.004802305717021227,0.004802305717021227,0.004802305717021227,0.0,0.6320876479148865,0.7373251914978027,0.7313004732131958,0.7313004732131958,0.7313004732131958,0.7313004732131958,0.12999847531318665,0.12999847531318665,0.7313004732131958,0.7313004732131958,0.7313004732131958,0.7313004732131958,0.7373251914978027,0.3565693795681,0.38288241624832153,0.3864941895008087,0.3864941895008087,0.3864941895008087,0.3864941895008087,0.21055705845355988,0.21055705845355988,0.3864941895008087,0.3864941895008087,0.3864941895008087,0.3864941895008087,0.38288241624832153,0.13140738010406494,0.1465989351272583,0.1493777632713318,0.1493777632713318,0.1493777632713318,0.1493777632713318,0.044334277510643005,0.044334277510643005,0.1493777632713318,0.1493777632713318,0.1493777632713318,0.1493777632713318,0.1465989351272583,3.205596446990967,0.3745290637016296,0.2626338005065918,0.27430930733680725,0.27430930733680725,0.27430930733680725,0.27430930733680725,0.8873031735420227,0.37259504199028015,0.3828410804271698,0.40362778306007385,0.40362778306007385,0.40362778306007385,0.40362778306007385,0.23821794986724856,0.14249610900878906,0.14656728506088257,0.16291537880897522,0.16291537880897522,0.16291537880897522,0.16291537880897522,0.05674779415130615,73.80775451660156,20.76232147216797,25.547664642333984,41.11878204345703,42.95645523071289,45.45625305175781,49.36659622192383,48.76278305053711,65.04364776611328,98.1071319580078,129.06451416015625,155.35076904296875,164.15609741210938,40.9803581237793,11.705042839050291,12.552531242370604,21.17569923400879,23.00785446166992,25.508533477783203,28.662506103515625,27.365842819213867,35.322792053222656,53.7420768737793,72.00428771972656,87.6444091796875,93.0727081298828,2429.83837890625,137.00802612304688,157.5660400390625,448.4102783203125,529.361328125,650.685302734375,821.539306640625,748.889404296875,1247.69970703125,2888.2109375,5184.6171875,7681.54296875,8662.529296875,0.02686716429889202,5.606904096566723e-07,0.006069834344089031,0.006069834344089031,0.006069834344089031,0.006069834344089031,0.13692307472229004,0.13692307472229004,0.006069834344089031,0.006069834344089031,0.006069834344089031,0.006069834344089031,5.606904096566723e-07,0.10920070856809616,0.0007487924303859472,0.0776723325252533,0.0776723325252533,0.0776723325252533,0.0776723325252533,0.34376612305641174,0.34376612305641174,0.0776723325252533,0.0776723325252533,0.0776723325252533,0.0776723325252533,0.0007487924303859472,0.02371794544160366,5.606900685961591e-07,0.006032991223037243,0.006032991223037243,0.006032991223037243,0.006032991223037243,0.11817514896392822,0.11817514896392822,0.006032991223037243,0.006032991223037243,0.006032991223037243,0.006032991223037243,5.606900685961591e-07,,
fineweb-gated,9bd1f1d8-97fe-4247-a8fa-6b47370de4ba,623312005207,159477100756687360,0.005062158685177565,3.1960017681121826,finished,0,logs/fineweb-gated,,False,False,1e-08,10,-1,-1,data/fineweb_10B_gpt2/fineweb_val_*.bin,512,data/fineweb_10B_gpt2/fineweb_train_*.bin,32,Infinity,-Infinity,0.01,auto,0,10,0,1,0.3,0,1,0.001,768,12,12,1e-05,12,10000,50257,1024,256,False,False,0.02,4,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.1,0.1,32187.005277727,19560,1750911811.7139063,{'runtime': 32187},-6.925896644592285,-4.313530445098877,-1.5767613649368286,1.1597999334335327,3.8967490196228023,6.633931636810303,6.633931636810303,3.8967490196228023,1.1597999334335327,-1.5767613649368286,-4.313530445098877,-6.925896644592285,-0.1876179426908493,-0.3316188156604767,-0.19751769304275513,-0.05751771852374077,0.0824822261929512,0.22248226404190063,0.3624821603298187,0.3624821603298187,0.22248226404190063,0.0824822261929512,-0.05751771852374077,-0.19751769304275513,-0.3316188156604767,0.013465404510498049,-0.332763671875,-0.19666993618011477,-0.05666995048522949,0.08333003520965576,0.2233300805091858,0.36333006620407104,0.36333006620407104,0.2233300805091858,0.08333003520965576,-0.05666995048522949,-0.19666993618011477,-0.332763671875,0.013981103897094728,1,0.8600000143051147,0.7200000286102295,0.5800000429153442,0.4399999976158142,0.30000001192092896,0.30000001192092896,0.4399999976158142,0.5800000429153442,0.7200000286102295,0.8600000143051147,1,0.6500000357627869,2.9971680641174316,0.6780650615692139,-0.908768117427826,-1.7298574447631836,-1.7845938205718994,-1.07292902469635,-1.07292902469635,-1.7845938205718994,-1.7298574447631836,-0.908768117427826,0.6780650615692139,2.9971680641174316,-0.3034859299659729,0.17100079357624054,0.05243103951215744,-0.028768938034772873,-0.07076893001794815,-0.0735689327120781,-0.0371689647436142,-0.0371689647436142,-0.0735689327120781,-0.07076893001794815,-0.028768938034772873,0.05243103951215744,0.17100079357624054,0.002192677464336157,0.1717390418052673,0.05214204639196396,-0.029057949781417847,-0.07105796039104462,-0.07385796308517456,-0.03745797276496887,-0.03745797276496887,-0.07385796308517456,-0.07105796039104462,-0.029057949781417847,0.05214204639196396,0.1717390418052673,0.002074873773381114,0,0.12039998918771744,0.20159998536109924,0.243599995970726,0.24639999866485596,0.21000000834465027,0.21000000834465027,0.24639999866485596,0.243599995970726,0.20159998536109924,0.12039998918771744,0,0.17033332586288452,0.6639811396598816,0.667236328125,0.663330078125,0.663330078125,0.663330078125,0.663330078125,0.663330078125,0.663330078125,0.663330078125,0.663330078125,0.663330078125,0.663330078125,0.667236328125,0.4152204990386963,0.41441410779953,0.4153817892074585,0.4153817892074585,0.4153817892074585,0.4153817892074585,0.4153817892074585,0.4153817892074585,0.4153817892074585,0.4153817892074585,0.4153817892074585,0.4153817892074585,0.41441410779953,0.17240820825099945,0.1717390418052673,0.1725420355796814,0.1725420355796814,0.1725420355796814,0.1725420355796814,0.1725420355796814,0.1725420355796814,0.1725420355796814,0.1725420355796814,0.1725420355796814,0.1725420355796814,0.1717390418052673,2.997063398361206,5.09561883799142e-10,5.09561883799142e-10,5.09561883799142e-10,0.339111328125,0.3323974609375,0.3404541015625,0.3404541015625,0.3404541015625,0.3404541015625,0.3404541015625,0.4229683578014374,0.413676381111145,0.4248267114162445,0.4248267114162445,0.4248267114162445,0.4248267114162445,0.4248267114162445,0.1789194643497467,0.17112813889980316,0.18047772347927096,0.18047772347927096,0.18047772347927096,0.18047772347927096,0.18047772347927096,10249830400,86.19979095458984,23.832996368408203,30.49018096923828,49.2972412109375,54.74533462524414,62.98346328735352,67.85491943359375,75.29524993896484,88.70440673828125,114.5931396484375,139.5667724609375,158.56149291992188,168.47225952148438,55.571998596191406,14.14862060546875,17.194927215576172,29.83751106262207,34.083221435546875,39.80024719238281,43.69477462768555,48.54361343383789,57.14063262939453,74.22540283203125,91.11009216308594,104.82137298583984,112.26348114013672,4088.640625,200.1834716796875,295.66552734375,890.277099609375,1161.666015625,1584.059814453125,1909.2333984375,2356.482421875,3265.0517578125,5509.41015625,8301.048828125,10987.51953125,12603.08984375,0.004025141708552837,3.814697265625e-06,0.00482940673828125,0.00482940673828125,0.00482940673828125,0.00482940673828125,0.00482940673828125,0.00482940673828125,0.00482940673828125,0.00482940673828125,0.00482940673828125,0.00482940673828125,3.814697265625e-06,0.058097124099731445,0.0019531212747097015,0.06932592391967773,0.06932592391967773,0.06932592391967773,0.06932592391967773,0.06932592391967773,0.06932592391967773,0.06932592391967773,0.06932592391967773,0.06932592391967773,0.06932592391967773,0.0019531212747097015,0.0040057054720819,3.814682713709771e-06,0.004806083627045155,0.004806083627045155,0.004806083627045155,0.004806083627045155,0.004806083627045155,0.004806083627045155,0.004806083627045155,0.004806083627045155,0.004806083627045155,0.004806083627045155,3.814682713709771e-06,0.663996696472168,0.6690760254859924,0.662980854511261,0.662980854511261,0.662980854511261,0.662980854511261,0.662980854511261,0.662980854511261,0.662980854511261,0.662980854511261,0.662980854511261,0.662980854511261,0.6690760254859924,0.41539067029953,0.4133327007293701,0.4158022403717041,0.4158022403717041,0.4158022403717041,0.4158022403717041,0.4158022403717041,0.4158022403717041,0.4158022403717041,0.4158022403717041,0.4158022403717041,0.4158022403717041,0.4133327007293701,0.1725502461194992,0.1708439290523529,0.1728914976119995,0.1728914976119995,0.1728914976119995,0.1728914976119995,0.1728914976119995,0.1728914976119995,0.1728914976119995,0.1728914976119995,0.1728914976119995,0.1728914976119995,0.1708439290523529,3.1960017681121826,0.3396061658859253,0.33096593618392944,0.3413342237472534,0.3413342237472534,0.3413342237472534,0.3413342237472534,0.3413342237472534,0.4242498278617859,0.41337350010871887,0.42642509937286377,0.42642509937286377,0.42642509937286377,0.42642509937286377,0.42642509937286377,0.1800116002559662,0.17087765038013458,0.18183836340904236,0.18183836340904236,0.18183836340904236,0.18183836340904236,0.18183836340904236,86.38017272949219,23.81022834777832,30.557029724121097,49.39817428588867,54.84316635131836,63.06741714477539,67.9488525390625,75.24498748779297,88.57730102539062,114.502197265625,139.63485717773438,159.1228485107422,169.85491943359375,55.57274627685547,14.109308242797852,17.187822341918945,29.801422119140625,34.022762298583984,39.7241096496582,43.614593505859375,48.39707946777344,56.93086242675781,74.02052307128906,90.95133209228516,105.0390625,113.07405090332033,4097.828125,199.07257080078125,295.4212646484375,888.124755859375,1157.54833984375,1578.0048828125,1902.23291015625,2342.27734375,3241.123046875,5479.0380859375,8272.14453125,11033.205078125,12785.740234375,0.005062158685177565,2.6032055302493973e-06,0.006074069533497095,0.006074069533497095,0.006074069533497095,0.006074069533497095,0.006074069533497095,0.006074069533497095,0.006074069533497095,0.006074069533497095,0.006074069533497095,0.006074069533497095,2.6032055302493973e-06,0.06501829624176025,0.0016134431352838874,0.07769925892353058,0.07769925892353058,0.07769925892353058,0.07769925892353058,0.07769925892353058,0.07769925892353058,0.07769925892353058,0.07769925892353058,0.07769925892353058,0.07769925892353058,0.0016134431352838874,0.005031413398683071,2.603198709039134e-06,0.006037175189703703,0.006037175189703703,0.006037175189703703,0.006037175189703703,0.006037175189703703,0.006037175189703703,0.006037175189703703,0.006037175189703703,0.006037175189703703,0.006037175189703703,2.603198709039134e-06,,
fineweb-gated,15c47c5c-2d8a-4a7f-9f87-165d5d2038f4,623288930173,159409873108173824,0.005104342009872198,3.1965198516845703,finished,0,logs/fineweb-gated,,False,False,1e-08,10,-1,-1,data/fineweb_10B_gpt2/fineweb_val_*.bin,512,data/fineweb_10B_gpt2/fineweb_train_*.bin,32,Infinity,-Infinity,0.01,auto,0,10,0,1,0.4,0,1,0.001,768,12,12,1e-05,12,10000,50257,1024,256,False,False,0.02,4,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.1,0.1,32036.542066321,19560,1750911875.868348,{'runtime': 32036},-6.027981281280518,-3.806436777114868,-1.4615437984466553,0.8831169605255127,3.228307723999023,5.57429313659668,5.57429313659668,3.228307723999023,0.8831169605255127,-1.4615437984466553,-3.806436777114868,-6.027981281280518,-0.268373966217041,-0.28264233469963074,-0.1686496138572693,-0.048649635165929794,0.0713503435254097,0.1912349164485931,0.31123489141464233,0.31123489141464233,0.1912349164485931,0.0713503435254097,-0.048649635165929794,-0.1686496138572693,-0.28264233469963074,0.01231308840215206,-0.28271484375,-0.16710937023162842,-0.04710936546325683,0.07289063930511475,0.19289064407348633,0.3128906190395355,0.3128906190395355,0.19289064407348633,0.07289063930511475,-0.04710936546325683,-0.16710937023162842,-0.28271484375,0.013623058795928957,1,0.8799999952316284,0.7599999904632568,0.6399999856948853,0.5199999809265137,0.4000000059604645,0.4000000059604645,0.5199999809265137,0.6399999856948853,0.7599999904632568,0.8799999952316284,1,0.699999988079071,2.859879493713379,0.842538058757782,-0.6592805981636047,-1.5979273319244385,-1.972204089164734,-1.784528732299805,-1.784528732299805,-1.972204089164734,-1.5979273319244385,-0.6592805981636047,0.842538058757782,2.859879493713379,-0.38525390625,0.1600954234600067,0.056933578103780746,-0.01986970193684101,-0.06786969304084778,-0.08697417378425598,-0.0773741751909256,-0.0773741751909256,-0.08697417378425598,-0.06786969304084778,-0.01986970193684101,0.056933578103780746,0.1600954234600067,-0.005843125283718109,0.16030669212341309,0.05562054365873337,-0.021179452538490295,-0.0691794604063034,-0.08837945759296417,-0.07877945899963379,-0.07877945899963379,-0.08837945759296417,-0.0691794604063034,-0.021179452538490295,0.05562054365873337,0.16030669212341309,-0.006931764539331198,0,0.105600006878376,0.18240000307559967,0.2304000109434128,0.24960000813007355,0.24000000953674316,0.24000000953674316,0.24960000813007355,0.2304000109434128,0.18240000307559967,0.105600006878376,0,0.1680000126361847,0.713623046875,0.71728515625,0.712890625,0.712890625,0.712890625,0.712890625,0.712890625,0.712890625,0.712890625,0.712890625,0.712890625,0.712890625,0.71728515625,0.4013328552246094,0.4003831744194031,0.40152278542518616,0.40152278542518616,0.40152278542518616,0.40152278542518616,0.40152278542518616,0.40152278542518616,0.40152278542518616,0.40152278542518616,0.40152278542518616,0.40152278542518616,0.4003831744194031,0.16106824576854706,0.16030669212341309,0.16122055053710938,0.16122055053710938,0.16122055053710938,0.16122055053710938,0.16122055053710938,0.16122055053710938,0.16122055053710938,0.16122055053710938,0.16122055053710938,0.16122055053710938,0.16030669212341309,2.921799659729004,5.09561883799142e-10,5.09561883799142e-10,5.09561883799142e-10,0.29278564453125,0.28271484375,0.2930908203125,0.2930908203125,0.2930908203125,0.29736328125,0.29736328125,0.4257879257202149,0.3997729420661926,0.4209754467010498,0.4209754467010498,0.4209754467010498,0.4460141062736511,0.4460141062736511,0.1815561056137085,0.15981841087341309,0.17722032964229584,0.17722032964229584,0.17722032964229584,0.1989285945892334,0.1989285945892334,10249830400,92.6014633178711,24.393625259399418,32.57554626464844,53.4543342590332,59.332725524902344,67.19819641113281,70.76422882080078,81.60330200195312,95.5977554321289,123.87661743164062,150.56553649902344,171.341064453125,180.51458740234375,53.718849182128906,13.142294883728027,16.15130043029785,28.939613342285156,33.085880279541016,38.380638122558594,40.7481803894043,46.7537956237793,54.99018096923828,72.15544128417969,88.97924041748047,102.27682495117188,109.02277374267578,3848.276123046875,172.71990966796875,260.864501953125,837.501220703125,1094.675537109375,1473.0732421875,1660.4140625,2185.91748046875,3023.919921875,5206.408203125,7917.3046875,10460.548828125,11885.96484375,0.004060427658259869,0.0,0.0048313140869140625,0.0048313140869140625,0.0048313140869140625,0.0049343109130859375,0.0049343109130859375,0.0049343109130859375,0.0049343109130859375,0.0048313140869140625,0.0048313140869140625,0.0048313140869140625,0.0,0.058026816695928574,0.0,0.06933954358100891,0.06933954358100891,0.06933954358100891,0.07007113099098206,0.07007113099098206,0.07007113099098206,0.07007113099098206,0.06933954358100891,0.06933954358100891,0.06933954358100891,0.0,0.004040640778839588,0.0,0.004807972349226475,0.004807972349226475,0.004807972349226475,0.004909963347017765,0.004909963347017765,0.004909963347017765,0.004909963347017765,0.004807972349226475,0.004807972349226475,0.004807972349226475,0.0,0.7127859592437744,0.7178900837898254,0.7118179202079773,0.711816668510437,0.711816668510437,0.7116872072219849,0.7116872072219849,0.7116872072219849,0.7116872072219849,0.711816668510437,0.711816668510437,0.7118179202079773,0.7178900837898254,0.4024273753166199,0.39969196915626526,0.4029476344585418,0.4029489755630493,0.4029489755630493,0.4030132591724396,0.4030132591724396,0.4030132591724396,0.4030132591724396,0.4029489755630493,0.4029489755630493,0.4029476344585418,0.39969196915626526,0.1619492769241333,0.159753680229187,0.1623668074607849,0.16236788034439087,0.16236788034439087,0.16241967678070068,0.16241967678070068,0.16241967678070068,0.16241967678070068,0.16236788034439087,0.16236788034439087,0.1623668074607849,0.159753680229187,3.1965198516845703,0.2948977053165436,0.28210994601249695,0.29535409808158875,0.29535728693008423,0.29535728693008423,0.3006037473678589,0.3006037473678589,0.4312533736228943,0.3996912240982056,0.4256029725074768,0.4256120026111603,0.4256120026111603,0.4555010199546814,0.4555010199546814,0.18635742366313937,0.15975308418273926,0.18113788962364197,0.181145578622818,0.181145578622818,0.20748117566108704,0.20748117566108704,92.7351303100586,24.344697952270508,32.618431091308594,53.500831604003906,59.38887023925781,67.28341674804688,70.84444427490234,81.4711685180664,95.33748626708984,123.60588836669922,150.5696563720703,171.94557189941406,181.9110870361328,53.79488754272461,13.094225883483888,16.15638542175293,28.924449920654297,33.0770263671875,38.37458038330078,40.74155044555664,46.653438568115234,54.811500549316406,71.98505401611328,88.96060180664062,102.71719360351562,110.04264068603516,3869.380859375,171.458740234375,261.02880859375,836.623779296875,1094.089599609375,1472.6083984375,1659.8740234375,2176.54345703125,3004.30078125,5181.84765625,7913.98828125,10550.822265625,12109.3828125,0.005104342009872198,2.7834273623739136e-06,0.006071135867387056,0.006071796640753746,0.006071796640753746,0.006204269826412201,0.006204269826412201,0.006204269826412201,0.006204269826412201,0.006071796640753746,0.006071796640753746,0.006071135867387056,2.7834273623739136e-06,0.06529392302036285,0.0016683583380654454,0.07768061012029648,0.07768481224775314,0.07768481224775314,0.0785224586725235,0.0785224586725235,0.0785224586725235,0.0785224586725235,0.07768481224775314,0.07768481224775314,0.07768061012029648,0.0016683583380654454,0.005073078908026218,2.783419631668949e-06,0.006034277379512787,0.006034929770976305,0.006034929770976305,0.006165776867419481,0.006165776867419481,0.006165776867419481,0.006165776867419481,0.006034929770976305,0.006034929770976305,0.006034277379512787,2.783419631668949e-06,,
fineweb-gated,372f35f9-b414-4b4c-b68e-94de4d21caa6,617966778745,158149819446717952,0.014833733439445496,3.1939783096313477,finished,0,logs/fineweb-gated,,False,False,1e-08,10,-1,-1,data/fineweb_10B_gpt2/fineweb_val_*.bin,512,data/fineweb_10B_gpt2/fineweb_train_*.bin,32,Infinity,-Infinity,0.01,auto,0,10,0,1,0.6,0,1,0.001,768,12,12,1e-05,12,10000,50257,1024,256,False,False,0.02,4,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.1,0.1,32161.75155026,19560,1750912478.1848426,{'runtime': 32161},-4.045432090759277,-2.791025400161743,-1.2264729738235474,0.32062041759490967,1.9000827074050903,3.4639978408813477,3.4639978408813477,1.9000827074050903,0.32062041759490967,-1.2264729738235474,-2.791025400161743,-4.045432090759277,-0.39637160301208496,-0.19953690469264984,-0.1349806785583496,-0.05498078465461731,0.025019237771630287,0.1050138771533966,0.18501384556293488,0.18501384556293488,0.1050138771533966,0.025019237771630287,-0.05498078465461731,-0.1349806785583496,-0.19953690469264984,-0.012408564798533916,-0.199462890625,-0.13289064168930054,-0.052890658378601074,0.027109384536743164,0.10710936784744264,0.1871093511581421,0.1871093511581421,0.10710936784744264,0.027109384536743164,-0.052890658378601074,-0.13289064168930054,-0.199462890625,-0.010652681812644005,1,0.9200000166893004,0.8400000333786011,0.7599999904632568,0.6800000071525574,0.6000000238418579,0.6000000238418579,0.6800000071525574,0.7599999904632568,0.8400000333786011,0.9200000166893004,1,0.8000000715255737,2.1926498413085938,0.9289286136627196,-0.2255236953496933,-1.1978076696395874,-1.8858314752578735,-2.3237738609313965,-2.3237738609313965,-1.8858314752578735,-1.1978076696395874,-0.2255236953496933,0.9289286136627196,2.1926498413085938,-0.418559730052948,0.1253509670495987,0.06057729572057724,-0.0002229228848591447,-0.04822293668985367,-0.08341492712497711,-0.10581492632627489,-0.10581492632627489,-0.08341492712497711,-0.04822293668985367,-0.0002229228848591447,0.06057729572057724,0.1253509670495987,-0.008624574169516563,0.1259860396385193,0.0595443919301033,-0.0012556016445159912,-0.049255624413490295,-0.08445562422275543,-0.1068556159734726,-0.1068556159734726,-0.08445562422275543,-0.049255624413490295,-0.0012556016445159912,0.0595443919301033,0.1259860396385193,-0.009382004849612713,0,0.07359998673200607,0.13439998030662537,0.18240000307559967,0.2176000028848648,0.23999999463558197,0.23999999463558197,0.2176000028848648,0.18240000307559967,0.13439998030662537,0.07359998673200607,0,0.14133334159851074,0.7893473505973816,0.800537109375,0.787109375,0.787109375,0.787109375,0.787109375,0.787109375,0.787109375,0.787109375,0.787109375,0.787109375,0.787109375,0.800537109375,0.3632321357727051,0.3549451231956482,0.364889532327652,0.364889532327652,0.364889532327652,0.364889532327652,0.364889532327652,0.364889532327652,0.364889532327652,0.364889532327652,0.364889532327652,0.364889532327652,0.3549451231956482,0.13195133209228516,0.1259860396385193,0.13314437866210938,0.13314437866210938,0.13314437866210938,0.13314437866210938,0.13314437866210938,0.13314437866210938,0.13314437866210938,0.13314437866210938,0.13314437866210938,0.13314437866210938,0.1259860396385193,2.7982585430145264,5.09561883799142e-10,5.09561883799142e-10,5.09561883799142e-10,0.2222086638212204,0.19915771484375,0.22222900390625,0.2222900390625,0.2222900390625,0.233642578125,0.233642578125,0.4056783616542816,0.35408371686935425,0.3927181661128998,0.3933048546314239,0.3933048546314239,0.4503292143344879,0.4503292143344879,0.16576217114925385,0.12537527084350586,0.15422755479812622,0.15468870103359222,0.15468870103359222,0.20279639959335327,0.20279639959335327,10249830400,101.60445404052734,25.513931274414062,34.219085693359375,56.28976821899414,60.97185516357422,69.3455581665039,78.40327453613281,90.50819396972656,106.92506408691406,137.64535522460938,167.087646484375,190.91595458984375,201.427734375,47.89358139038086,11.204595565795898,13.121209144592283,23.786638259887695,26.794322967529297,31.12194061279297,35.690494537353516,41.25602340698242,49.45038604736328,65.40390014648438,81.15501403808594,94.88677215576172,100.85166931152344,3167.466796875,125.54296875,172.1661376953125,565.80419921875,717.935791015625,968.5751953125,1273.8115234375,1702.0595703125,2445.3408203125,4277.669921875,6586.13671875,9003.5,10171.05859375,0.013284048065543176,0.0014286041259765625,0.015642166137695312,0.015655517578125,0.015655517578125,0.015661239624023438,0.015661239624023438,0.015661239624023438,0.015661239624023438,0.015655517578125,0.015655517578125,0.015642166137695312,0.0014286041259765625,0.109742671251297,0.0377698726952076,0.12408661842346191,0.1241387203335762,0.1241387203335762,0.12416104972362518,0.12416104972362518,0.12416104972362518,0.12416104972362518,0.1241387203335762,0.1241387203335762,0.12408661842346191,0.0377698726952076,0.01307947188615799,0.0014265632489696145,0.015397489070892334,0.01541042234748602,0.01541042234748602,0.01541596557945013,0.01541596557945013,0.01541596557945013,0.01541596557945013,0.01541042234748602,0.01541042234748602,0.015397489070892334,0.0014265632489696145,0.7876128554344177,0.8010542392730713,0.784938395023346,0.7849281430244446,0.7849281430244446,0.7849140167236328,0.7849140167236328,0.7849140167236328,0.7849140167236328,0.7849281430244446,0.7849281430244446,0.784938395023346,0.8010542392730713,0.36433184146881104,0.3533248007297516,0.3665229678153992,0.3665297329425812,0.3665297329425812,0.3665418326854706,0.3665418326854706,0.3665418326854706,0.3665418326854706,0.3665297329425812,0.3665297329425812,0.3665229678153992,0.3533248007297516,0.1327619105577469,0.12483841180801392,0.1343390941619873,0.13434404134750366,0.13434404134750366,0.1343529224395752,0.1343529224395752,0.1343529224395752,0.1343529224395752,0.13434404134750366,0.13434404134750366,0.1343390941619873,0.12483841180801392,3.1939783096313477,0.2256363481283188,0.19914954900741577,0.22566603124141693,0.2257304340600967,0.2257304340600967,0.23877081274986267,0.23877081274986267,0.41310662031173706,0.3538094162940979,0.3988332748413086,0.39930203557014465,0.39930203557014465,0.4636963903903961,0.4636963903903961,0.17219369113445282,0.12518110871315002,0.15906798839569092,0.15944212675094604,0.15944212675094604,0.21501435339450836,0.21501435339450836,101.6504135131836,25.50704002380371,34.28300094604492,56.346439361572266,61.02714920043945,69.3563003540039,78.42341613769531,90.34786224365234,106.5565185546875,137.21253967285156,166.8317108154297,191.18589782714844,202.72698974609375,47.981964111328125,11.241690635681152,13.160118103027344,23.794618606567383,26.8002872467041,31.1063175201416,35.699100494384766,41.228736877441406,49.33217239379883,65.2896957397461,81.12187194824219,95.22606658935548,101.78289794921876,3185.8974609375,126.3756103515625,173.188720703125,566.183837890625,718.25537109375,967.60302734375,1274.42578125,1699.80859375,2433.6630859375,4262.744140625,6580.7578125,9068.00390625,10359.7578125,0.014833733439445496,0.0014383511152118444,0.01749863661825657,0.017509810626506805,0.017509810626506805,0.017522897571325302,0.017522897571325302,0.017522897571325302,0.017522897571325302,0.017509810626506805,0.017509810626506805,0.01749863661825657,0.0014383511152118444,0.11562643945217133,0.037898316979408264,0.13111992180347443,0.13116103410720825,0.13116103410720825,0.13120916485786438,0.13120916485786438,0.13120916485786438,0.13120916485786438,0.13116103410720825,0.13116103410720825,0.13111992180347443,0.037898316979408264,0.014577805995941162,0.001436282298527658,0.017192434519529343,0.01720321737229824,0.01720321737229824,0.017215846106410027,0.017215846106410027,0.017215846106410027,0.017215846106410027,0.01720321737229824,0.01720321737229824,0.017192434519529343,0.001436282298527658,,
fineweb-gated,56a61525-3780-4efa-a073-a3873651cdf4,618733636711,158320205830226432,0.013431845232844353,3.192758321762085,finished,0,logs/fineweb-gated,,False,False,1e-08,10,-1,-1,data/fineweb_10B_gpt2/fineweb_val_*.bin,512,data/fineweb_10B_gpt2/fineweb_train_*.bin,32,Infinity,-Infinity,0.01,auto,0,10,0,1,0.7,0,1,0.001,768,12,12,1e-05,12,10000,50257,1024,256,False,False,0.02,4,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.1,0.1,32278.666064939,19560,1750912733.121205,{'runtime': 32278},-3.026668071746826,-2.163074254989624,-0.9892080426216124,0.15937869250774384,1.3549528121948242,2.527803659439087,2.527803659439087,1.3549528121948242,0.15937869250774384,-0.9892080426216124,-2.163074254989624,-3.026668071746826,-0.3561358153820038,-0.14626444876194,-0.10216714441776276,-0.042167168110609055,0.017832817509770393,0.07781358063220978,0.13781356811523438,0.13781356811523438,0.07781358063220978,0.017832817509770393,-0.042167168110609055,-0.10216714441776276,-0.14626444876194,-0.00952313095331192,-0.14599609375,-0.1006445288658142,-0.04064452648162842,0.019355475902557373,0.07935547828674316,0.13935548067092896,0.13935548067092896,0.07935547828674316,0.019355475902557373,-0.04064452648162842,-0.1006445288658142,-0.14599609375,-0.008203119039535522,1,0.9399999976158142,0.8799999952316284,0.8199999928474426,0.7599999904632568,0.699999988079071,0.699999988079071,0.7599999904632568,0.8199999928474426,0.8799999952316284,0.9399999976158142,1,0.8500000238418579,1.7085164785385132,0.8123164176940918,-0.14895038306713104,-0.9691504240036012,-1.6493585109710691,-2.188948154449463,-2.188948154449463,-1.6493585109710691,-0.9691504240036012,-0.14895038306713104,0.8123164176940918,1.7085164785385132,-0.4059290885925293,0.0956387221813202,0.050596803426742554,0.001395989442244172,-0.04060400649905205,-0.07537313550710678,-0.10297313332557678,-0.10297313332557678,-0.07537313550710678,-0.04060400649905205,0.001395989442244172,0.050596803426742554,0.0956387221813202,-0.01188646163791418,0.0946519374847412,0.049385130405426025,0.00018512457609176636,-0.04181487858295441,-0.0766148716211319,-0.1042148768901825,-0.1042148768901825,-0.0766148716211319,-0.04181487858295441,0.00018512457609176636,0.049385130405426025,0.0946519374847412,-0.013070406392216682,0,0.05640000104904175,0.105600006878376,0.14760001003742218,0.18240000307559967,0.21000000834465027,0.21000000834465027,0.18240000307559967,0.14760001003742218,0.105600006878376,0.05640000104904175,0,0.1170000061392784,0.841796875,0.85400390625,0.83935546875,0.83935546875,0.83935546875,0.83935546875,0.83935546875,0.83935546875,0.83935546875,0.83935546875,0.83935546875,0.83935546875,0.85400390625,0.3223145008087158,0.30765554308891296,0.32524627447128296,0.32524627447128296,0.32524627447128296,0.32524627447128296,0.32524627447128296,0.32524627447128296,0.32524627447128296,0.32524627447128296,0.32524627447128296,0.32524627447128296,0.30765554308891296,0.10392960160970688,0.0946519374847412,0.10578513145446776,0.10578513145446776,0.10578513145446776,0.10578513145446776,0.10578513145446776,0.10578513145446776,0.10578513145446776,0.10578513145446776,0.10578513145446776,0.10578513145446776,0.0946519374847412,2.824188709259033,5.09561883799142e-10,5.09561883799142e-10,5.09561883799142e-10,0.169036865234375,0.1468505859375,0.17340087890625,0.17340087890625,0.17340087890625,0.173583984375,0.173583984375,0.3618573546409607,0.3102140426635742,0.3720889687538147,0.3720889687538147,0.3720889687538147,0.3723315894603729,0.3723315894603729,0.13147416710853577,0.09623275697231291,0.13845020532608032,0.13845020532608032,0.13845020532608032,0.13863080739974976,0.13863080739974976,10249830400,107.22479248046876,25.70211410522461,37.9833984375,61.548919677734375,67.75984954833984,73.84091186523438,83.37193298339844,95.6314697265625,111.55200958251952,143.99478149414062,174.03143310546875,199.82400512695312,211.4566345214844,42.43212890625,7.949947357177734,11.78428077697754,21.384546279907227,24.788530349731445,27.681442260742188,31.84726905822754,36.485294342041016,43.121002197265625,57.492713928222656,71.49280548095703,84.53101348876953,90.62672424316406,2501.68994140625,63.20166015625,138.8692626953125,457.298828125,614.47119140625,766.26220703125,1014.24853515625,1331.1767578125,1859.4208984375,3305.412109375,5111.220703125,7145.4921875,8213.203125,0.011861801147460938,7.62939453125e-06,0.01422882080078125,0.014230728149414062,0.014230728149414062,0.0142364501953125,0.0142364501953125,0.0142364501953125,0.0142364501953125,0.014230728149414062,0.014230728149414062,0.01422882080078125,7.62939453125e-06,0.09916751086711884,0.002762125339359045,0.1184329390525818,0.11844076216220856,0.11844076216220856,0.11846423149108888,0.11846423149108888,0.11846423149108888,0.11846423149108888,0.11844076216220856,0.11844076216220856,0.1184329390525818,0.002762125339359045,0.011692995205521584,7.6293363235890865e-06,0.014026361517608166,0.01402821484953165,0.01402821484953165,0.01403377391397953,0.01403377391397953,0.01403377391397953,0.01403377391397953,0.01402821484953165,0.01402821484953165,0.014026361517608166,7.6293363235890865e-06,0.8403544425964355,0.8537834882736206,0.8376753330230713,0.837672770023346,0.837672770023346,0.8376612067222595,0.8376612067222595,0.8376612067222595,0.8376612067222595,0.837672770023346,0.837672770023346,0.8376753330230713,0.8537834882736206,0.3242972493171692,0.3097119927406311,0.32720863819122314,0.32721084356307983,0.32721084356307983,0.3272205889225006,0.3272205889225006,0.3272205889225006,0.3272205889225006,0.32721084356307983,0.32721084356307983,0.32720863819122314,0.3097119927406311,0.10521125048398972,0.09592151641845705,0.10706549882888794,0.10706692934036256,0.10706692934036256,0.10707330703735352,0.10707330703735352,0.10707330703735352,0.10707330703735352,0.10706692934036256,0.10706692934036256,0.10706549882888794,0.09592151641845705,3.192758321762085,0.17179808020591736,0.14622341096401217,0.176877960562706,0.176883727312088,0.17688404023647308,0.17695966362953186,0.17695966362953186,0.3692724108695984,0.3097839951515198,0.3809223473072052,0.380937784910202,0.3809416294097901,0.3815242350101471,0.3815242350101471,0.1370699256658554,0.09596611559391022,0.14510183036327362,0.14511358737945557,0.14511652290821075,0.14556074142456055,0.14556074142456055,107.29025268554688,25.73528289794922,38.056617736816406,61.627933502197266,67.87383270263672,73.90282440185547,83.42738342285156,95.48269653320312,111.18382263183594,143.5705108642578,173.72291564941406,200.1358642578125,212.7634124755859,42.48000717163086,8.065985679626465,11.81075382232666,21.357683181762695,24.778255462646484,27.63611602783203,31.798046112060547,36.40614318847656,42.970703125,57.34147644042969,71.3738784790039,84.80126190185547,91.41976928710938,2512.7109375,65.06011962890625,139.493896484375,456.150634765625,613.9619140625,763.7548828125,1011.11572265625,1325.4072265625,1846.4814453125,3288.044921875,5094.23046875,7191.25390625,8357.57421875,0.013431845232844353,2.6833040465135127e-06,0.016110127791762352,0.016113020479679108,0.016113020479679108,0.016126107424497604,0.016126107424497604,0.016126107424497604,0.016126107424497604,0.016113020479679108,0.016113020479679108,0.016110127791762352,2.6833040465135127e-06,0.10521312803030014,0.001638077199459076,0.12589913606643677,0.12591025233268738,0.12591025233268738,0.12596052885055542,0.12596052885055542,0.12596052885055542,0.12596052885055542,0.12591025233268738,0.12591025233268738,0.12589913606643677,0.001638077199459076,0.013215363025665283,2.6832967705558985e-06,0.015850592404603958,0.015853391960263252,0.015853391960263252,0.015866056084632874,0.015866056084632874,0.015866056084632874,0.015866056084632874,0.015853391960263252,0.015853391960263252,0.015850592404603958,2.6832967705558985e-06,,
fineweb-gated,ee64ee47-8510-49b4-bd97-1efb3ebc1642,570656940637,154345858427779584,0.1013205498456955,3.230914831161499,finished,0,logs/fineweb-gated,,False,False,1e-08,10,-1,-1,data/fineweb_10B_gpt2/fineweb_val_*.bin,512,data/fineweb_10B_gpt2/fineweb_train_*.bin,32,Infinity,-Infinity,0.01,auto,0,10,0,1,0.8,0,1,0.001,768,12,12,1e-05,12,10000,50257,1024,256,False,False,0.02,4,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.1,0.1,32120.282505163,19560,1750913594.4089174,{'runtime': 32120},-1.5818161964416504,-1.1104724407196045,-0.3292035162448883,0.4481909275054931,-0.34147632122039795,0.44039270281791687,0.44039270281791687,-0.34147632122039795,0.4481909275054931,-0.3292035162448883,-1.1104724407196045,-1.5818161964416504,-0.41239750385284424,-5.605193857299268e-45,0.024281974881887436,0.06428192555904388,0.10271432995796204,-0.13723856210708618,-0.09723854809999466,-0.09723854809999466,-0.13723856210708618,0.10271432995796204,0.06428192555904388,0.024281974881887436,-5.605193857299268e-45,-0.00719981174916029,0.0,0.02559572458267212,0.06559568643569946,0.10437500476837158,-0.13370120525360107,-0.09370118379592896,-0.09370118379592896,-0.13370120525360107,0.10437500476837158,0.06559568643569946,0.02559572458267212,0.0,-0.00530599569901824,1,0.959999978542328,0.9200000166893004,0.8799999952316284,0.8400000333786011,0.800000011920929,0.800000011920929,0.8400000333786011,0.8799999952316284,0.9200000166893004,0.959999978542328,1,0.9000000357627869,0.8700885772705078,0.37370699644088745,-0.3451909124851227,-0.9187015295028688,-0.5528976917266846,-1.053283452987671,-1.053283452987671,-0.5528976917266846,-0.9187015295028688,-0.3451909124851227,0.37370699644088745,0.8700885772705078,-0.27104634046554565,-1.0814643625067788e-10,-0.02296210080385208,-0.05816207081079483,-0.08862525969743729,0.06898604333400726,0.04338601976633072,0.04338601976633072,0.06898604333400726,-0.08862525969743729,-0.05816207081079483,-0.02296210080385208,-1.0814643625067788e-10,-0.009562896564602852,0.0,-0.024203207343816757,-0.05940317362546921,-0.090219147503376,0.06766971945762634,0.0420697033405304,0.0420697033405304,0.06766971945762634,-0.090219147503376,-0.05940317362546921,-0.024203207343816757,0.0,-0.010681018233299255,0,0.03840002045035362,0.07359998673200607,0.105600006878376,0.13439998030662537,0.1599999964237213,0.1599999964237213,0.13439998030662537,0.105600006878376,0.07359998673200607,0.03840002045035362,0,0.08533333241939545,0.8946940302848816,1.0,0.985595703125,0.985595703125,0.984375,0.706298828125,0.706298828125,0.706298828125,0.706298828125,0.984375,0.985595703125,0.985595703125,1.0,0.21022728085517883,0.0,0.11915037781000136,0.11915037781000136,0.124019593000412,0.44952163100242615,0.44952163100242615,0.44952163100242615,0.44952163100242615,0.124019593000412,0.11915037781000136,0.11915037781000136,0.0,0.07465231418609619,0.0,0.014196813106536863,0.014196813106536863,0.015380859375,0.2020696997642517,0.2020696997642517,0.2020696997642517,0.2020696997642517,0.015380859375,0.014196813106536863,0.014196813106536863,0.0,2.744845390319824,5.09561883799142e-10,5.09561883799142e-10,5.09561883799142e-10,0.44615650177001953,2.8461217880249023e-05,0.036224365234375,0.036224365234375,0.040985107421875,1.28173828125,1.28173828125,1.0083593130111694,0.0031424963381141424,0.30166780948638916,0.30166780948638916,0.3256489932537079,2.559014081954956,2.559014081954956,2.2308619022369385,9.875283467408735e-06,0.09100347012281418,0.09100347012281418,0.10604727268218994,6.548553466796875,6.548553466796875,10249830400,112.81304168701172,28.79751205444336,42.6703987121582,70.27112579345703,75.45266723632812,86.09828186035156,91.86834716796876,98.59706115722656,105.74822998046876,142.0760498046875,176.341064453125,209.01388549804688,226.8218536376953,22.883617401123047,5.280585289001465,4.8528642654418945,8.191315650939941,10.677078247070312,14.06019115447998,17.462739944458008,21.42086601257324,25.69998550415039,30.720991134643555,36.49660110473633,46.82931137084961,52.91085433959961,760.236328125,27.88458251953125,23.55029296875,67.09765625,114.0,197.68896484375,304.947265625,458.853515625,660.4892578125,943.779296875,1332.001953125,2192.984375,2799.55859375,0.0996103286743164,0.0,0.014249801635742188,0.014249801635742188,0.015672683715820312,0.2767448425292969,0.2767448425292969,0.2767448425292969,0.2767448425292969,0.015672683715820312,0.014249801635742188,0.014249801635742188,0.0,0.2093370258808136,0.0,0.11851896345615388,0.11851896345615388,0.12420567870140076,0.44738924503326416,0.44738924503326416,0.44738924503326416,0.44738924503326416,0.12420567870140076,0.11851896345615388,0.11851896345615388,0.0,0.07397247105836868,0.0,0.0140467444434762,0.0140467444434762,0.01542705111205578,0.20015713572502136,0.20015713572502136,0.20015713572502136,0.20015713572502136,0.01542705111205578,0.0140467444434762,0.0140467444434762,0.0,0.8929557800292969,0.9999986886978148,0.983855962753296,0.983855962753296,0.9824410676956176,0.7037914395332336,0.7037914395332336,0.7037914395332336,0.7037914395332336,0.9824410676956176,0.983855962753296,0.983855962753296,0.9999986886978148,NaN,NaN,0.12597467005252838,0.12597467005252838,0.13121463358402252,0.4504249393939972,0.4504249393939972,0.4504249393939972,0.4504249393939972,0.13121463358402252,0.12597467005252838,0.12597467005252838,NaN,0.07578055560588837,-3.844499588012695e-05,0.015869617462158203,0.015869617462158203,0.017217278480529785,0.20288261771202087,0.20288261771202087,0.20288261771202087,0.20288261771202087,0.017217278480529785,0.015869617462158203,0.015869617462158203,-3.844499588012695e-05,3.230914831161499,0.45677119493484497,2.5292591089964844e-05,0.041011981666088104,0.041011981666088104,0.04586802050471306,1.3063548803329468,1.3063548803329468,1.0414707660675049,0.0028504577931016684,0.3213440775871277,0.3213440775871277,0.3446319103240967,2.6293270587921143,2.6293270587921143,2.358670711517334,8.125109161483124e-06,0.1032620221376419,0.1032620221376419,0.11877115070819856,6.913360595703125,6.913360595703125,112.85743713378906,28.858434677124023,42.7564697265625,70.38236236572266,75.52730560302734,86.11996459960938,91.89411163330078,98.47454071044922,105.52185821533205,141.67648315429688,175.98162841796875,209.11691284179688,227.9792022705078,23.02925491333008,5.496131420135498,4.946207046508789,8.198347091674805,10.695378303527832,14.060364723205566,17.46984100341797,21.393312454223633,25.635896682739254,30.777997970581055,36.70756530761719,47.257686614990234,53.71230697631836,772.255859375,30.20745849609375,24.4649658203125,67.212890625,114.39111328125,197.69384765625,305.1953125,457.673828125,657.19921875,947.28515625,1347.4453125,2233.2890625,2885.01171875,0.1013205498456955,0.0,0.016115503385663033,0.016115503385663033,0.017550520598888397,0.2790708839893341,0.2790708839893341,0.2790708839893341,0.2790708839893341,0.017550520598888397,0.016115503385663033,0.016115503385663033,0.0,0.21337252855300903,0.0,0.12591978907585144,0.12591978907585144,0.13131070137023926,0.448542445898056,0.448542445898056,0.448542445898056,0.448542445898056,0.13131070137023926,0.12591978907585144,0.12591978907585144,0.0,0.07522246241569519,0.0,0.01585579477250576,0.01585579477250576,0.01724250055849552,0.201190322637558,0.201190322637558,0.201190322637558,0.201190322637558,0.01724250055849552,0.01585579477250576,0.01585579477250576,0.0,,
fineweb-gated,5bd4ca4d-e0c1-4fb9-aa8d-3dad90b63c04,618755406024,158339795819105280,0.013392048887908459,3.1903793811798096,finished,0,logs/fineweb-gated,,False,False,1e-08,10,-1,-1,data/fineweb_10B_gpt2/fineweb_val_*.bin,512,data/fineweb_10B_gpt2/fineweb_train_*.bin,32,Infinity,-Infinity,0.01,auto,0,10,0,1,0.9,0,1,0.001,768,12,12,1e-05,12,10000,50257,1024,256,False,False,0.02,4,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.1,0.1,32072.529460841,19560,1750913579.3449633,{'runtime': 32072},-0.891613245010376,-0.8136904239654541,-0.42597147822380066,-0.006573079619556665,0.35081058740615845,0.7471024990081787,0.7471024990081787,0.35081058740615845,-0.006573079619556665,-0.42597147822380066,-0.8136904239654541,-0.891613245010376,-0.17332255840301514,-0.04680187627673149,-0.04239168018102646,-0.02239164151251316,-0.002391665708273649,0.017495766282081604,0.03749573975801468,0.03749573975801468,0.017495766282081604,-0.002391665708273649,-0.02239164151251316,-0.04239168018102646,-0.04680187627673149,-0.009830893948674202,-0.04833984375,-0.04225587844848633,-0.02225583791732788,-0.002255856990814209,0.01774418354034424,0.03774416446685791,0.03774416446685791,0.01774418354034424,-0.002255856990814209,-0.02225583791732788,-0.04225587844848633,-0.04833984375,-0.009936511516571043,1,0.9800000190734864,0.959999978542328,0.9399999976158142,0.9199999570846558,0.8999999761581421,0.8999999761581421,0.9199999570846558,0.9399999976158142,0.959999978542328,0.9800000190734864,1,0.949999988079071,0.42700618505477905,0.31759119033813477,-0.02162213064730167,-0.38949209451675415,-0.7236484885215759,-1.0442593097686768,-1.0442593097686768,-0.7236484885215759,-0.38949209451675415,-0.02162213064730167,0.31759119033813477,0.42700618505477905,-0.2390707731246948,0.02715536393225193,0.02129603549838066,0.0024940541479736567,-0.01550592202693224,-0.032596003264188766,-0.0489959754049778,-0.0489959754049778,-0.032596003264188766,-0.01550592202693224,0.0024940541479736567,0.02129603549838066,0.02715536393225193,-0.007692074403166771,0.028669118881225582,0.0209578201174736,0.002157781273126602,-0.015842199325561523,-0.03304223716259003,-0.049442216753959656,-0.049442216753959656,-0.03304223716259003,-0.015842199325561523,0.002157781273126602,0.0209578201174736,0.028669118881225582,-0.007756988983601332,0,0.019599981606006622,0.03840002045035362,0.05640000104904175,0.07360003888607025,0.09000001847743988,0.09000001847743988,0.07360003888607025,0.05640000104904175,0.03840002045035362,0.019599981606006622,0,0.04633334279060364,0.9400634765625,0.95166015625,0.937744140625,0.937744140625,0.937744140625,0.937744140625,0.937744140625,0.937744140625,0.937744140625,0.937744140625,0.937744140625,0.937744140625,0.95166015625,0.1960446536540985,0.16931957006454468,0.20138967037200928,0.20138967037200928,0.20138967037200928,0.20138967037200928,0.20138967037200928,0.20138967037200928,0.20138967037200928,0.20138967037200928,0.20138967037200928,0.20138967037200928,0.16931957006454468,0.03857635706663132,0.028669118881225582,0.040557801723480225,0.040557801723480225,0.040557801723480225,0.040557801723480225,0.040557801723480225,0.040557801723480225,0.040557801723480225,0.040557801723480225,0.040557801723480225,0.040557801723480225,0.028669118881225582,2.998875617980957,5.09561883799142e-10,5.09561883799142e-10,5.09561883799142e-10,0.08469899743795395,0.0479888916015625,0.07879638671875,0.07879638671875,0.09881591796875,0.101898193359375,0.101898193359375,0.3699531555175781,0.16642068326473236,0.30255401134490967,0.30255401134490967,0.4625908434391022,0.4927997589111328,0.4927997589111328,0.151744544506073,0.027695845812559128,0.0915389358997345,0.0915389358997345,0.21399030089378357,0.2428516149520874,0.2428516149520874,10249830400,120.41268157958984,31.99863624572754,42.00613784790039,66.04767608642578,71.04531860351562,80.52014923095703,86.2729721069336,104.35490417480467,129.61036682128906,166.3526611328125,200.43603515625,228.2261505126953,238.0811462402344,28.012157440185547,5.759895324707031,6.723808288574219,11.204944610595703,13.815292358398438,16.74628257751465,17.775096893310547,21.109346389770508,27.594511032104492,38.531009674072266,49.94989776611328,61.52714538574219,65.40863037109375,1186.8134765625,33.1763916015625,45.2095947265625,125.55078125,190.8623046875,280.43798828125,315.9541015625,445.6044921875,761.45703125,1484.638671875,2494.9921875,3785.58984375,4278.2890625,0.01186593435704708,3.814697265625e-06,0.014200210571289062,0.014202117919921877,0.014202117919921877,0.014293670654296877,0.014293670654296877,0.014293670654296877,0.014293670654296877,0.014202117919921877,0.014202117919921877,0.014200210571289062,3.814697265625e-06,0.09905210137367249,0.0019531212747097015,0.11831552535295486,0.11832336336374284,0.11832336336374284,0.1186986193060875,0.1186986193060875,0.1186986193060875,0.1186986193060875,0.11832336336374284,0.11832336336374284,0.11831552535295486,0.0019531212747097015,0.01169698964804411,3.814682713709771e-06,0.013998564332723618,0.014000417664647102,0.014000417664647102,0.014089361764490604,0.014089361764490604,0.014089361764490604,0.014089361764490604,0.014000417664647102,0.014000417664647102,0.013998564332723618,3.814682713709771e-06,0.9396400451660156,0.9530442357063292,0.9370129704475404,0.9370129704475404,0.9370129704475404,0.9368784427642822,0.9368784427642822,0.9368784427642822,0.9368784427642822,0.9370129704475404,0.9370129704475404,0.9370129704475404,0.9530442357063292,0.19705866277217865,0.1646175980567932,0.20342232286930084,0.20342056453227997,0.20342056453227997,0.20373545587062836,0.20373545587062836,0.20373545587062836,0.20373545587062836,0.20342056453227997,0.20342056453227997,0.20342232286930084,0.1646175980567932,0.03904262185096741,0.02709895372390747,0.04138064384460449,0.04137992858886719,0.04137992858886719,0.04150813817977905,0.04150813817977905,0.04150813817977905,0.04150813817977905,0.04137992858886719,0.04137992858886719,0.04138064384460449,0.02709895372390747,3.1903793811798096,0.08832496404647827,0.046952735632658005,0.08145245909690857,0.08145549893379211,0.10424604266881944,0.1079215332865715,0.1079215332865715,0.38700979948043823,0.1646118462085724,0.3135131895542145,0.31352469325065613,0.4868536591529846,0.5217775702476501,0.5217775702476501,0.1675359010696411,0.027097061276435852,0.09829052537679672,0.09829773753881454,0.2370264828205109,0.27225184440612793,0.27225184440612793,120.61380004882812,32.0820198059082,42.13959503173828,66.23265075683594,71.24397277832031,80.70650482177734,86.4316177368164,104.2967758178711,129.30715942382812,166.0586700439453,200.3777008056641,228.77085876464844,239.71810913085935,28.06906509399414,5.958925247192383,6.795060634613037,11.167339324951172,13.78125,16.710220336914062,17.709213256835938,21.034011840820312,27.490161895751953,38.46269607543945,49.88584518432617,61.76578140258789,66.06826782226562,1194.6087646484375,35.5087890625,46.1728515625,124.70947265625,189.9228515625,279.2314453125,313.6162109375,442.4296875,755.708984375,1479.37890625,2488.59765625,3815.01171875,4365.015625,0.01339204888790846,1.461800025026605e-06,0.016019495204091072,0.01602102816104889,0.01602102816104889,0.016144638881087303,0.016144638881087303,0.016144638881087303,0.016144638881087303,0.01602102816104889,0.01602102816104889,0.016019495204091072,1.461800025026605e-06,0.1049891859292984,0.0012090483214706182,0.1255502700805664,0.12555618584156036,0.12555618584156036,0.12603169679641724,0.12603169679641724,0.12603169679641724,0.12603169679641724,0.12555618584156036,0.12555618584156036,0.1255502700805664,0.0012090483214706182,0.01317683793604374,1.4617978649766885e-06,0.015762871131300926,0.015764355659484863,0.015764355659484863,0.01588398963212967,0.01588398963212967,0.01588398963212967,0.01588398963212967,0.015764355659484863,0.015764355659484863,0.015762871131300926,1.4617978649766885e-06,,


==> figures/flops_loss_fineweb-nocontrol.csv <==
project,run,infer_flops,train_flops,zeros,loss,state,seed,logdir,run_id,log_params,log_gradients,gates_zero_eps,log_every_steps,val_every_steps,save_every_steps,data.val_files,data.batch_size,data.train_files,data.device_batch_size,model.dim,model.n_heads,model.n_layers,model.norm_eps,model.n_kv_heads,model.rope_theta,model.vocab_size,model.max_seq_len,model.multiple_of,model.use_scaled_rope,model.zero_init_masks,model.initializer_range,model.ffn_dim_multiplier,optimizer.masks.lr,optimizer.masks.eps,optimizer.masks.beta1,optimizer.masks.beta2,optimizer.masks.weight_decay,optimizer.norms.lr,optimizer.norms.eps,optimizer.norms.beta1,optimizer.norms.beta2,optimizer.norms.weight_decay,optimizer.default.lr,optimizer.default.eps,optimizer.default.beta1,optimizer.default.beta2,optimizer.default.weight_decay,scheduler.start_factor,scheduler.warmup_steps,_runtime,_step,_timestamp,_wandb,train/gates/mean,train/gates/mean/layer_00,train/gates/mean/layer_01,train/gates/mean/layer_02,train/gates/mean/layer_03,train/gates/mean/layer_04,train/gates/mean/layer_05,train/gates/mean/layer_06,train/gates/mean/layer_07,train/gates/mean/layer_08,train/gates/mean/layer_09,train/gates/std,train/gates/std/layer_00,train/gates/std/layer_01,train/gates/std/layer_02,train/gates/std/layer_03,train/gates/std/layer_04,train/gates/std/layer_05,train/gates/std/layer_06,train/gates/std/layer_07,train/gates/std/layer_08,train/gates/std/layer_09,train/gates/var,train/gates/var/layer_00,train/gates/var/layer_01,train/gates/var/layer_02,train/gates/var/layer_03,train/gates/var/layer_04,train/gates/var/layer_05,train/gates/var/layer_06,train/gates/var/layer_07,train/gates/var/layer_08,train/gates/var/layer_09,train/loss,train/lr/default,train/lr/masks,train/lr/norms,train/masks/mean,train/masks/mean/layer_00,train/masks/mean/layer_01,train/masks/mean/layer_02,train/masks/mean/layer_03,train/masks/mean/layer_04,train/masks/std,train/masks/std/layer_00,train/masks/std/layer_01,train/masks/std/layer_02,train/masks/std/layer_03,train/masks/std/layer_04,train/masks/var,train/masks/var/layer_00,train/masks/var/layer_01,train/masks/var/layer_02,train/masks/var/layer_03,train/masks/var/layer_04,train/num_tokens,train/resid_l2_norm/mean,train/resid_l2_norm/mean/layer_00,train/resid_l2_norm/mean/layer_01,train/resid_l2_norm/mean/layer_02,train/resid_l2_norm/mean/layer_03,train/resid_l2_norm/mean/layer_04,train/resid_l2_norm/mean/layer_05,train/resid_l2_norm/mean/layer_06,train/resid_l2_norm/mean/layer_07,train/resid_l2_norm/mean/layer_08,train/resid_l2_norm/mean/layer_09,train/resid_l2_norm/std,train/resid_l2_norm/std/layer_00,train/resid_l2_norm/std/layer_01,train/resid_l2_norm/std/layer_02,train/resid_l2_norm/std/layer_03,train/resid_l2_norm/std/layer_04,train/resid_l2_norm/std/layer_05,train/resid_l2_norm/std/layer_06,train/resid_l2_norm/std/layer_07,train/resid_l2_norm/std/layer_08,train/resid_l2_norm/std/layer_09,train/resid_l2_norm/var,train/resid_l2_norm/var/layer_00,train/resid_l2_norm/var/layer_01,train/resid_l2_norm/var/layer_02,train/resid_l2_norm/var/layer_03,train/resid_l2_norm/var/layer_04,train/resid_l2_norm/var/layer_05,train/resid_l2_norm/var/layer_06,train/resid_l2_norm/var/layer_07,train/resid_l2_norm/var/layer_08,train/resid_l2_norm/var/layer_09,train/zeros/mean,train/zeros/mean/layer_00,train/zeros/mean/layer_01,train/zeros/mean/layer_02,train/zeros/mean/layer_03,train/zeros/mean/layer_04,train/zeros/mean/layer_05,train/zeros/mean/layer_06,train/zeros/mean/layer_07,train/zeros/mean/layer_08,train/zeros/mean/layer_09,train/zeros/std,train/zeros/std/layer_00,train/zeros/std/layer_01,train/zeros/std/layer_02,train/zeros/std/layer_03,train/zeros/std/layer_04,train/zeros/std/layer_05,train/zeros/std/layer_06,train/zeros/std/layer_07,train/zeros/std/layer_08,train/zeros/std/layer_09,train/zeros/var,train/zeros/var/layer_00,train/zeros/var/layer_01,train/zeros/var/layer_02,train/zeros/var/layer_03,train/zeros/var/layer_04,train/zeros/var/layer_05,train/zeros/var/layer_06,train/zeros/var/layer_07,train/zeros/var/layer_08,train/zeros/var/layer_09,val/gates/mean,val/gates/mean/layer_00,val/gates/mean/layer_01,val/gates/mean/layer_02,val/gates/mean/layer_03,val/gates/mean/layer_04,val/gates/mean/layer_05,val/gates/mean/layer_06,val/gates/mean/layer_07,val/gates/mean/layer_08,val/gates/mean/layer_09,val/gates/std,val/gates/std/layer_00,val/gates/std/layer_01,val/gates/std/layer_02,val/gates/std/layer_03,val/gates/std/layer_04,val/gates/std/layer_05,val/gates/std/layer_06,val/gates/std/layer_07,val/gates/std/layer_08,val/gates/std/layer_09,val/gates/var,val/gates/var/layer_00,val/gates/var/layer_01,val/gates/var/layer_02,val/gates/var/layer_03,val/gates/var/layer_04,val/gates/var/layer_05,val/gates/var/layer_06,val/gates/var/layer_07,val/gates/var/layer_08,val/gates/var/layer_09,val/loss,val/masks/mean,val/masks/mean/layer_00,val/masks/mean/layer_01,val/masks/mean/layer_02,val/masks/mean/layer_03,val/masks/mean/layer_04,val/masks/std,val/masks/std/layer_00,val/masks/std/layer_01,val/masks/std/layer_02,val/masks/std/layer_03,val/masks/std/layer_04,val/masks/var,val/masks/var/layer_00,val/masks/var/layer_01,val/masks/var/layer_02,val/masks/var/layer_03,val/masks/var/layer_04,val/resid_l2_norm/mean,val/resid_l2_norm/mean/layer_00,val/resid_l2_norm/mean/layer_01,val/resid_l2_norm/mean/layer_02,val/resid_l2_norm/mean/layer_03,val/resid_l2_norm/mean/layer_04,val/resid_l2_norm/mean/layer_05,val/resid_l2_norm/mean/layer_06,val/resid_l2_norm/mean/layer_07,val/resid_l2_norm/mean/layer_08,val/resid_l2_norm/mean/layer_09,val/resid_l2_norm/std,val/resid_l2_norm/std/layer_00,val/resid_l2_norm/std/layer_01,val/resid_l2_norm/std/layer_02,val/resid_l2_norm/std/layer_03,val/resid_l2_norm/std/layer_04,val/resid_l2_norm/std/layer_05,val/resid_l2_norm/std/layer_06,val/resid_l2_norm/std/layer_07,val/resid_l2_norm/std/layer_08,val/resid_l2_norm/std/layer_09,val/resid_l2_norm/var,val/resid_l2_norm/var/layer_00,val/resid_l2_norm/var/layer_01,val/resid_l2_norm/var/layer_02,val/resid_l2_norm/var/layer_03,val/resid_l2_norm/var/layer_04,val/resid_l2_norm/var/layer_05,val/resid_l2_norm/var/layer_06,val/resid_l2_norm/var/layer_07,val/resid_l2_norm/var/layer_08,val/resid_l2_norm/var/layer_09,val/zeros/mean,val/zeros/mean/layer_00,val/zeros/mean/layer_01,val/zeros/mean/layer_02,val/zeros/mean/layer_03,val/zeros/mean/layer_04,val/zeros/mean/layer_05,val/zeros/mean/layer_06,val/zeros/mean/layer_07,val/zeros/mean/layer_08,val/zeros/mean/layer_09,val/zeros/std,val/zeros/std/layer_00,val/zeros/std/layer_01,val/zeros/std/layer_02,val/zeros/std/layer_03,val/zeros/std/layer_04,val/zeros/std/layer_05,val/zeros/std/layer_06,val/zeros/std/layer_07,val/zeros/std/layer_08,val/zeros/std/layer_09,val/zeros/var,val/zeros/var/layer_00,val/zeros/var/layer_01,val/zeros/var/layer_02,val/zeros/var/layer_03,val/zeros/var/layer_04,val/zeros/var/layer_05,val/zeros/var/layer_06,val/zeros/var/layer_07,val/zeros/var/layer_08,val/zeros/var/layer_09,train/gates/mean/layer_10,train/gates/mean/layer_11,train/gates/std/layer_10,train/gates/std/layer_11,train/gates/var/layer_10,train/gates/var/layer_11,train/masks/mean/layer_05,train/masks/std/layer_05,train/masks/var/layer_05,train/resid_l2_norm/mean/layer_10,train/resid_l2_norm/mean/layer_11,train/resid_l2_norm/std/layer_10,train/resid_l2_norm/std/layer_11,train/resid_l2_norm/var/layer_10,train/resid_l2_norm/var/layer_11,train/zeros/mean/layer_10,train/zeros/mean/layer_11,train/zeros/std/layer_10,train/zeros/std/layer_11,train/zeros/var/layer_10,train/zeros/var/layer_11,val/gates/mean/layer_10,val/gates/mean/layer_11,val/gates/std/layer_10,val/gates/std/layer_11,val/gates/var/layer_10,val/gates/var/layer_11,val/masks/mean/layer_05,val/masks/std/layer_05,val/masks/var/layer_05,val/resid_l2_norm/mean/layer_10,val/resid_l2_norm/mean/layer_11,val/resid_l2_norm/std/layer_10,val/resid_l2_norm/std/layer_11,val/resid_l2_norm/var/layer_10,val/resid_l2_norm/var/layer_11,val/zeros/mean/layer_10,val/zeros/mean/layer_11,val/zeros/std/layer_10,val/zeros/std/layer_11,val/zeros/var/layer_10,val/zeros/var/layer_11
fineweb-nocontrol,576401a3-7169-4aab-a46a-7649c5888f47,527473473169,135003491519998976,0.01631331630051136,3.2241146564483643,finished,0,logs/fineweb-nocontrol,,False,False,1e-08,1,100,-1,data/fineweb_10B_gpt2/fineweb_val_*.bin,512,data/fineweb_10B_gpt2/fineweb_train_*.bin,32,768,12,10,1e-05,12,10000,50257,1024,256,False,False,0.02,4,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.1,0.1,84891.510867258,19560,1748292553.7440643,{'runtime': 84891},0.925244152545929,0.94091796875,0.94091796875,0.914794921875,0.914794921875,0.914794921875,0.914794921875,0.914794921875,0.914794921875,0.94091796875,0.94091796875,0.17197410762310028,0.13138213753700256,0.13138213753700256,0.1990354061126709,0.1990354061126709,0.1990354061126709,0.1990354061126709,0.1990354061126709,0.1990354061126709,0.13138213753700256,0.13138213753700256,0.030673563480377197,0.017261266708374023,0.017261266708374023,0.039615094661712646,0.039615094661712646,0.039615094661712646,0.039615094661712646,0.039615094661712646,0.039615094661712646,0.017261266708374023,0.017261266708374023,3.218125820159912,7.961905745812459e-12,7.961905745812459e-12,7.961905745812459e-12,0.12412720173597336,0.0589141845703125,0.0589141845703125,0.1676025390625,0.1676025390625,0.1676025390625,0.4576624929904938,0.13078837096691132,0.13078837096691132,0.6755785942077637,0.6755785942077637,0.6755785942077637,0.2806861400604248,0.017105596140027046,0.017105596140027046,0.4564064741134643,0.4564064741134643,0.4564064741134643,10254548992,93.95984649658205,28.729211807250977,41.39160919189453,45.86466217041016,67.91789245605469,75.21087646484375,85.52436828613281,104.94913482666016,135.4752197265625,163.25048828125,191.28497314453125,20.262231826782227,4.408361911773682,7.069582939147949,8.441853523254395,11.566827774047852,13.262247085571287,16.53591537475586,21.76676368713379,30.42524147033691,39.72343444824219,49.422088623046875,614.3773803710938,19.43365478515625,49.97900390625,71.264892578125,133.79150390625,175.88720703125,273.4365234375,473.7919921875,925.6953125,1577.951171875,2442.54296875,0.015798568725585938,0,0.0,0.02633094787597656,0.02633094787597656,0.02633094787597656,0.02633094787597656,0.02633094787597656,0.02633094787597656,0.0,0.0,0.09607052803039552,0,0.0,0.16011755168437958,0.16011755168437958,0.16011755168437958,0.16011755168437958,0.16011755168437958,0.16011755168437958,0.0,0.0,0.015382577665150166,0,0.0,0.025637628510594368,0.025637628510594368,0.025637628510594368,0.025637628510594368,0.025637628510594368,0.025637628510594368,0.0,0.0,0.9244661331176758,0.940788507461548,0.940788507461548,0.9135844707489014,0.9135844707489014,0.9135844707489014,0.9135844707489014,0.9135844707489014,0.9135844707489014,0.940788507461548,0.940788507461548,0.17347438633441925,0.13156643509864807,0.13156643509864807,0.20141319930553436,0.20141319930553436,0.2014130502939224,0.2014130502939224,0.2014130502939224,0.2014130502939224,0.13156619668006897,0.13156619668006897,0.03126422315835953,0.017309725284576416,0.017309725284576416,0.04056727886199951,0.04056727886199951,0.040567219257354736,0.040567219257354736,0.040567219257354736,0.040567219257354736,0.01730966567993164,0.01730966567993164,3.2241146564483643,0.12709634006023407,0.05921299383044243,0.05921299383044243,0.1723519116640091,0.1723519116640091,0.1723519116640091,0.4675854742527008,0.1315547227859497,0.1315547227859497,0.6916059851646423,0.6916059851646423,0.6916059851646423,0.29391399025917053,0.017306644469499588,0.017306644469499588,0.4783188700675965,0.4783188700675965,0.4783188700675965,93.88870239257812,28.754323959350582,41.3536376953125,45.766357421875,67.77764129638672,75.01583099365234,85.34147644042969,104.74938201904295,135.24464416503906,163.22288513183594,191.6608428955078,20.221582412719727,4.447638988494873,7.09251070022583,8.45335578918457,11.546758651733398,13.225969314575195,16.47835350036621,21.712993621826172,30.34447479248047,39.57461929321289,49.339149475097656,611.4077758789062,19.781494140625,50.3037109375,71.459228515625,133.32763671875,174.92626953125,271.5361328125,471.4541015625,920.787109375,1566.150390625,2434.3515625,0.01631331630051136,0.0,0.0,0.02718885987997055,0.02718885987997055,0.02718885987997055,0.02718885987997055,0.02718885987997055,0.02718885987997055,0.0,0.0,0.09758003801107408,0.0,0.0,0.16263340413570404,0.16263340413570404,0.16263340413570404,0.16263340413570404,0.16263340413570404,0.16263340413570404,0.0,0.0,0.015869775786995888,0.0,0.0,0.026449626311659813,0.026449626311659813,0.026449626311659813,0.026449626311659813,0.026449626311659813,0.026449626311659813,0.0,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
fineweb-nocontrol,ceea21a5-52d4-4075-a3e1-45dfcc7a52fa,440424307943,108841933197026304,0.009088373742997646,3.2768137454986572,finished,0,logs/fineweb-nocontrol,,False,False,1e-08,1,100,-1,data/fineweb_10B_gpt2/fineweb_val_*.bin,512,data/fineweb_10B_gpt2/fineweb_train_*.bin,32,768,12,8,1e-05,12,10000,50257,1024,256,False,False,0.02,4,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.1,0.1,72981.493602579,19560,1748306461.0314794,{'runtime': 72981},0.86669921875,0.9560546875,0.947998046875,0.942138671875,0.62060546875,0.62060546875,0.942138671875,0.947998046875,0.9560546875,,,0.163274884223938,0.11168306320905684,0.13792864978313446,0.15647394955158234,0.2470138520002365,0.2470138520002365,0.15647394955158234,0.13792864978313446,0.11168306320905684,,,0.029249340295791623,0.012473106384277344,0.019024312496185303,0.024484097957611084,0.06101584434509277,0.06101584434509277,0.024484097957611084,0.019024312496185303,0.012473106384277344,,,3.270806312561035,7.961905745812459e-12,7.961905745812459e-12,7.961905745812459e-12,0.1588134765625,0.04327392578125,0.0716552734375,0.09759521484375,0.4227294921875,,0.35495004057884216,0.10496298968791962,0.31800585985183716,0.4801316857337952,0.5166996121406555,,0.15241247415542605,0.011017229408025742,0.1011277288198471,0.23052644729614255,0.26697850227355957,,10254548992,89.3886489868164,36.59625625610352,54.56864929199219,64.74685668945312,73.0113754272461,80.02755737304688,106.55735778808594,144.14437866210938,155.45677185058594,,,18.293964385986328,6.136399269104004,8.397008895874023,10.26658821105957,11.38896369934082,15.611369132995604,23.77254295349121,31.606220245361328,39.1726188659668,,,460.696533203125,37.6553955078125,70.509765625,105.40283203125,129.70849609375,243.71484375,565.1337890625,998.953125,1534.494140625,,,0.00941753387451172,0,0.00870513916015625,0.01441192626953125,0.014553070068359377,0.014553070068359377,0.01441192626953125,0.00870513916015625,0.0,,,0.08295772224664688,0,0.09289434552192688,0.11918146908283234,0.11975507438182832,0.11975507438182832,0.11918146908283234,0.09289434552192688,0.0,,,0.009293714538216593,0,0.008629359304904938,0.014204222708940506,0.014341278001666067,0.014341278001666067,0.014204222708940506,0.008629359304904938,0.0,,,0.8673291206359863,0.956421196460724,0.9477820992469788,0.9425083994865416,0.6226047277450562,0.6226047277450562,0.9425083994865416,0.9477820992469788,0.956421196460724,,,0.16095763444900513,0.10555122792720796,0.13783203065395355,0.15386264026165009,0.24658474326133728,0.24658474326133728,0.15386264026165009,0.13783203065395355,0.10555094480514526,,,0.02865411341190338,0.011141061782836914,0.018997669219970703,0.023673713207244873,0.06080403923988342,0.06080403923988342,0.023673713207244873,0.018997669219970703,0.01114100217819214,,,3.2768137454986572,0.1575407832860947,0.04360012710094452,0.0716758593916893,0.09587837755680084,0.4190087616443634,,0.351706862449646,0.1057218462228775,0.31655505299568176,0.47360649704933167,0.5109440684318542,,0.14918778836727142,0.01117710955440998,0.1002070978283882,0.22430311143398285,0.261063814163208,,89.36849975585938,36.58833312988281,54.4372444152832,64.62371063232422,72.93612670898438,79.96043395996094,106.4288330078125,143.98733520507812,155.98594665527344,,,18.201414108276367,6.132349491119385,8.385313034057617,10.237678527832031,11.33427619934082,15.564774513244627,23.564634323120117,31.280672073364254,39.11161804199219,,,455.8685607910156,37.605712890625,70.3134765625,104.81005859375,128.4658203125,242.26220703125,555.2919921875,978.48046875,1529.71875,,,0.009088373742997646,0.0,0.008605636656284332,0.013824943453073502,0.013922913931310177,0.013922913931310177,0.013824943453073502,0.008605636656284332,0.0,,,0.08157539367675781,0.0,0.0923665538430214,0.11676392704248428,0.11717110127210616,0.11717110127210616,0.11676392704248428,0.0923665538430214,0.0,,,0.008973615244030952,0.0,0.008531579747796059,0.01363381464034319,0.013729066587984562,0.013729066587984562,0.01363381464034319,0.008531579747796059,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
fineweb-nocontrol,1719319f-0561-4403-8eef-f8ee94dc131c,347212552337,88855257621703168,0.019578387960791588,3.3304338455200195,finished,0,logs/fineweb-nocontrol,,False,False,1e-08,1,100,-1,data/fineweb_10B_gpt2/fineweb_val_*.bin,512,data/fineweb_10B_gpt2/fineweb_train_*.bin,32,768,12,6,1e-05,12,10000,50257,1024,256,False,False,0.02,4,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.1,0.1,59320.431939368,19560,1748352560.0642548,{'runtime': 59320},0.9322916865348816,0.9521484375,0.943603515625,0.901123046875,0.901123046875,0.943603515625,0.9521484375,,,,,0.161647766828537,0.10895129293203354,0.1406010538339615,0.23539094626903537,0.23539094626903537,0.1406010538339615,0.10895129293203354,,,,,0.029015978798270226,0.011870384216308594,0.01976865530014038,0.05540889501571655,0.05540889501571655,0.01976865530014038,0.011870384216308594,,,,,3.3226001262664795,7.961905745812459e-12,7.961905745812459e-12,7.961905745812459e-12,0.1369171142578125,0.0478363037109375,0.081298828125,0.2816162109375,,,0.5004568099975586,0.1105395033955574,0.37039077281951904,1.0204399824142456,,,0.3969020247459411,0.012218981981277466,0.1371893286705017,1.0412977933883667,,,10254548992,79.79991912841797,36.45119857788086,41.87580108642578,59.70956802368164,80.94557189941406,120.90884399414062,138.9085235595703,,,,,16.361425399780273,5.304037570953369,9.114660263061523,9.66860580444336,14.531115531921388,25.59588623046875,33.95424270629883,,,,,370.6475524902344,28.1328125,83.0770263671875,93.48193359375,211.1533203125,655.1494140625,1152.890625,,,,,0.019969940185546875,0,0.008699417114257812,0.05121040344238281,0.05121040344238281,0.008699417114257812,0.0,,,,,0.10443024337291718,0,0.09286408126354218,0.22042663395404816,0.22042663395404816,0.09286408126354218,0.0,,,,,0.019070547074079514,0,0.008623736910521984,0.04858789965510368,0.04858789965510368,0.008623736910521984,0.0,,,,,0.93234384059906,0.9519574642181396,0.9433452486991882,0.9017285704612732,0.9017285704612732,0.9433452486991882,0.9519574642181396,,,,,0.162501260638237,0.11100561916828156,0.141606405377388,0.23489169776439667,0.23489169776439667,0.1416061967611313,0.11100588738918304,,,,,0.029182910919189453,0.01232224702835083,0.02005237340927124,0.05517411231994629,0.05517411231994629,0.020052313804626465,0.012322306632995604,,,,,3.3304338455200195,0.13500206172466278,0.04805833846330643,0.08081775903701782,0.2761300802230835,,,0.4947909116744995,0.11114369332790376,0.3656647205352783,1.0075643062591553,,,0.3870831429958343,0.012352921068668364,0.13371069729328156,1.0151857137680054,,,79.80305480957031,36.408668518066406,41.77583312988281,59.56376266479492,80.87093353271484,120.91223907470705,139.28689575195312,,,,,16.2954044342041,5.289529800415039,9.05784511566162,9.63392448425293,14.440746307373049,25.426748275756836,33.92362594604492,,,,,368.11724853515625,27.9791259765625,82.0445556640625,92.8125,208.53515625,646.51953125,1150.8125,,,,,0.019578387960791588,0.0,0.008592620491981506,0.05014254152774811,0.05014254152774811,0.008592620491981506,0.0,,,,,0.10351210087537766,0.0,0.0922972783446312,0.21823902428150177,0.21823902428150177,0.0922972783446312,0.0,,,,,0.018715685233473774,0.0,0.00851878710091114,0.04762826859951019,0.04762826859951019,0.00851878710091114,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
fineweb-nocontrol,8ca1c32d-a8fb-4256-8335-80fc2db7ceda,261396101664,66912275477497344,4.855979227613716e-07,3.42431640625,finished,0,logs/fineweb-nocontrol,,False,False,1e-08,1,100,-1,data/fineweb_10B_gpt2/fineweb_val_*.bin,512,data/fineweb_10B_gpt2/fineweb_train_*.bin,32,768,12,4,1e-05,12,10000,50257,1024,256,False,False,0.02,4,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.1,0.1,47415.248175441,19560,1748358899.1754344,{'runtime': 47415},0.9677734375,0.9677734375,0.9677734375,0.9677734375,0.9677734375,,,,,,,0.07928220182657242,0.07928220182657242,0.07928220182657242,0.07928220182657242,0.07928220182657242,,,,,,,0.006285667419433594,0.006285667419433594,0.006285667419433594,0.006285667419433594,0.006285667419433594,,,,,,,3.415381908416748,7.961905745812459e-12,7.961905745812459e-12,7.961905745812459e-12,0.032688140869140625,0.032684326171875,0.03269195556640625,,,,0.08507636934518814,0.08506662398576736,0.08508611470460892,,,,0.007237988524138928,0.007236330769956112,0.00723964674398303,,,,10254548992,72.58431243896484,42.28583526611328,53.81324768066406,84.62511444091797,109.613037109375,,,,,,,13.0092134475708,5.799685478210449,8.059395790100098,14.441389083862305,23.736385345458984,,,,,,,217.63998413085935,33.6363525390625,64.953857421875,208.5537109375,563.416015625,,,,,,,9.5367431640625e-07,0,1.9073486328125e-06,1.9073486328125e-06,0.0,,,,,,,0.0006905333139002323,0,0.0013810666278004646,0.0013810666278004646,0.0,,,,,,,9.536724974168463e-07,0,1.907344994833693e-06,1.907344994833693e-06,0.0,,,,,,,0.9670653343200684,0.9670659899711608,0.9670647382736206,0.9670647382736206,0.9670659899711608,,,,,,,0.08577123284339905,0.08576497435569763,0.08577748388051987,0.08577748388051987,0.08576497435569763,,,,,,,0.007356703281402588,0.007355630397796631,0.007357776165008545,0.007357776165008545,0.007355630397796631,,,,,,,3.42431640625,0.032929107546806335,0.032928384840488434,0.03292982652783394,,,,0.08571073412895203,0.08570490777492523,0.08571655303239822,,,,0.007346329744905233,0.007345331832766533,0.007347327657043934,,,,72.5933837890625,42.21765899658203,53.69807052612305,84.52883911132812,109.92894744873048,,,,,,,12.945281982421877,5.771983623504639,8.035109519958496,14.27334976196289,23.7006893157959,,,,,,,215.83248901367188,33.3157958984375,64.56298828125,203.728515625,561.72265625,,,,,,,4.855979227613716e-07,0.0,9.711958455227432e-07,9.711958455227432e-07,0.0,,,,,,,0.0004927461268380284,0.0,0.0009854922536760569,0.0009854922536760569,0.0,,,,,,,4.855974680140207e-07,0.0,9.711949360280414e-07,9.711949360280414e-07,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
fineweb-nocontrol,db22b161-1ce6-4c69-b095-70365d327117,170224743594,43575239853726208,2.412971298326738e-06,3.60473370552063,finished,0,logs/fineweb-nocontrol,,False,False,1e-08,1,100,-1,data/fineweb_10B_gpt2/fineweb_val_*.bin,512,data/fineweb_10B_gpt2/fineweb_train_*.bin,32,768,12,2,1e-05,12,10000,50257,1024,256,False,False,0.02,4,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.1,0.1,33712.337596191,19560,1748387881.1113794,{'runtime': 33712},1.0,1.0,1.0,,,,,,,,,0.0,0.0,0.0,,,,,,,,,0.0,0.0,0.0,,,,,,,,,3.5925095081329346,7.961905745812459e-12,7.961905745812459e-12,7.961905745812459e-12,0.0,0.0,,,,,0.0,0.0,,,,,0.0,0.0,,,,,10254548992,57.32219696044922,40.87141418457031,73.77297973632812,,,,,,,,,9.886350631713867,5.752642631530762,14.020057678222656,,,,,,,,,114.82745361328124,33.0928955078125,196.56201171875,,,,,,,,,0.0,0,0.0,,,,,,,,,0.0,0,0.0,,,,,,,,,0.0,0,0.0,,,,,,,,,1.0,1.0,1.0,,,,,,,,,NaN,NaN,NaN,,,,,,,,,-2.264976501464844e-06,-2.264976501464844e-06,-2.264976501464844e-06,,,,,,,,,3.60473370552063,2.909441946030711e-06,2.909441946030711e-06,,,,,0.0019719074480235577,0.0019719074480235577,,,,,3.88841908716131e-06,3.88841908716131e-06,,,,,57.46270751953125,40.82296371459961,74.10244750976562,,,,,,,,,9.89598274230957,5.721758842468262,14.07020664215088,,,,,,,,,115.3546142578125,32.738525390625,197.970703125,,,,,,,,,2.412971298326738e-06,2.412971298326738e-06,2.412971298326738e-06,,,,,,,,,0.00155337224714458,0.00155337224714458,0.00155337224714458,,,,,,,,,2.4129653866111767e-06,2.4129653866111767e-06,2.4129653866111767e-06,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
fineweb-nocontrol,4f4c84d4-65a7-4de9-a05d-bf049cda57a9,602211654311,136825844223372800,0.04363557696342468,3.231752872467041,finished,0,logs/fineweb-nocontrol,,False,False,1e-08,1,100,-1,data/fineweb_10B_gpt2/fineweb_val_*.bin,512,data/fineweb_10B_gpt2/fineweb_train_*.bin,32,768,12,12,1e-05,12,10000,50257,1024,256,False,False,0.02,4,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.001,1e-10,0.8,0.95,0,0.1,0.1,98852.403238716,19560,1748457891.9600146,{'runtime': 98852},0.8919677734375,0.946044921875,0.9072265625,0.895263671875,0.877685546875,0.86279296875,0.86279296875,0.86279296875,0.86279296875,0.877685546875,0.895263671875,0.23053839802742004,0.1231066882610321,0.2197222262620926,0.23956142365932465,0.2551809251308441,0.272829532623291,0.272829532623291,0.272829532623291,0.272829532623291,0.2551809251308441,0.23956142365932465,0.05580199882388115,0.015155255794525146,0.048277854919433594,0.057389676570892334,0.06511729955673218,0.07443594932556152,0.07443594932556152,0.07443594932556152,0.07443594932556152,0.06511729955673218,0.057389676570892334,3.2270634174346924,7.961905745812459e-12,7.961905745812459e-12,7.961905745812459e-12,0.2738139033317566,0.05401611328125,0.178955078125,0.2413330078125,0.3160400390625,0.42626953125,0.905019760131836,0.12307991832494736,0.6262342929840088,0.8283376097679138,1.0563801527023315,1.398043155670166,1.0197416543960571,0.015148665755987167,0.39216941595077515,0.686143159866333,1.115939021110535,1.9545247554779053,10254548992,78.12336730957031,32.12160110473633,31.527647018432617,48.16173553466797,56.78720474243164,57.86046600341797,62.9782600402832,63.6597900390625,64.82830810546875,83.13030242919922,113.17539978027344,17.037899017333984,8.1448974609375,7.96563196182251,8.316875457763672,9.691569328308104,9.399824142456056,10.03745460510254,11.020532608032228,13.617740631103516,17.101160049438477,25.06844139099121,440.0308532714844,66.33935546875,63.4512939453125,69.17041015625,93.926513671875,88.356689453125,100.75048828125,121.4521484375,185.44287109375,292.44970703125,628.4267578125,0.044981956481933594,0,0.03871726989746094,0.05101585388183594,0.05160331726074219,0.06427764892578125,0.06427764892578125,0.06427764892578125,0.06427764892578125,0.05160331726074219,0.05101585388183594,0.1874448359012604,0,0.19292029738426208,0.22003008425235748,0.2212248146533966,0.24524688720703125,0.24524688720703125,0.24524688720703125,0.24524688720703125,0.2212248146533966,0.22003008425235748,0.042477332055568695,0,0.03721824288368225,0.04841323569417,0.04894041642546654,0.0601460337638855,0.0601460337638855,0.0601460337638855,0.0601460337638855,0.04894041642546654,0.04841323569417,0.8925433158874512,0.9457225799560548,0.907609760761261,0.8956103324890137,0.8778117895126343,0.8642526865005493,0.8642526865005493,0.8642526865005493,0.8642526865005493,0.8778117895126343,0.8956103324890137,0.22979328036308289,0.12403520941734314,0.21884888410568237,0.2398219108581543,0.25364425778388977,0.27120473980903625,0.27120473980903625,0.27120473980903625,0.27120473980903625,0.25364425778388977,0.2398219108581543,0.05537225306034088,0.0153847336769104,0.047894835472106934,0.05751454830169678,0.0643354058265686,0.07355201244354248,0.07355201244354248,0.07355201244354248,0.07355201244354248,0.0643354058265686,0.05751454830169678,3.231752872467041,0.2694282829761505,0.05425624921917915,0.17729654908180237,0.23815308511257172,0.3132432997226715,0.41681021451950073,0.8981902599334717,0.12387455999851228,0.621820867061615,0.8207952380180359,1.0499145984649658,1.3863681554794312,1.0036773681640625,0.015344906598329544,0.386661171913147,0.6737048625946045,1.1023205518722534,1.9220165014266968,78.09724426269531,32.1357307434082,31.440317153930664,48.054325103759766,56.641082763671875,57.71149444580078,62.878814697265625,63.57963562011719,64.79118347167969,82.98157501220703,113.06297302246094,16.966426849365234,8.096592903137207,7.925179481506348,8.292886734008789,9.664349555969238,9.379842758178713,10.012333869934082,11.003861427307127,13.639381408691406,17.010852813720703,24.798839569091797,436.3497924804687,65.5548095703125,62.8084716796875,68.77197265625,93.399658203125,87.9814453125,100.246826171875,121.0849609375,186.03271484375,289.369140625,614.982421875,0.04363557696342468,0.0,0.03813157230615616,0.05014970153570175,0.05059172585606575,0.06147023290395737,0.06147023290395737,0.06147023290395737,0.06147023290395737,0.05059172585606575,0.05014970153570175,0.18488530814647677,0.0,0.19151385128498075,0.21825377643108368,0.2191624939441681,0.24019084870815277,0.24019084870815277,0.24019084870815277,0.24019084870815277,0.2191624939441681,0.21825377643108368,0.04128795862197876,0.0,0.03667755424976349,0.047634709626436234,0.04803220182657242,0.05769164487719536,0.05769164487719536,0.05769164487719536,0.05769164487719536,0.04803220182657242,0.047634709626436234,0.9072265625,0.946044921875,0.2197222262620926,0.1231066882610321,0.048277854919433594,0.015155255794525146,0.42626953125,1.398043155670166,1.9545247554779053,150.56710815429688,172.6825408935547,37.86282730102539,46.22780227661133,1433.59375,2137.009765625,0.03871726989746094,0.0,0.19292029738426208,0.0,0.03721824288368225,0.0,0.907609760761261,0.9457225799560548,0.21884888410568237,0.12403497099876404,0.047894835472106934,0.015384674072265623,0.41681021451950073,1.3863681554794312,1.9220165014266968,150.69854736328125,173.19126892089844,37.584957122802734,46.18804931640625,1412.62890625,2133.3359375,0.03813157230615616,0.0,0.19151385128498075,0.0,0.03667755424976349,0.0

